Towards Automatic Assessment of Self-Supervised Speech Models using Rank

This study explores using embedding rank as an unsupervised evaluation metric for general-purpose speech encoders trained via self-supervised learning (SSL). Traditionally, assessing the performance of these encoders is resource-intensive and requires labeled data from the downstream tasks. Inspired by the vision domain, where embedding rank has shown promise for evaluating image encoders without tuning on labeled downstream data, this work examines its applicability in the speech domain, considering the temporal nature of the signals. The findings indicate rank correlates with downstream performance within encoder layers across various downstream tasks and for in- and out-of-domain scenarios. However, rank does not reliably predict the best-performing layer for specific downstream tasks, as lower-ranked layers can outperform higher-ranked ones. Despite this limitation, the results suggest that embedding rank can be a valuable tool for monitoring training progress in SSL speech models, offering a less resource-demanding alternative to traditional evaluation methods.

==> figures/csv/summary-ctc.csv <==
score,effective_rank,layer_idx,step,hubert_id,task_id,downstream
17.3897561001536,561.239501953125,9,289886,ixpctsygwg,9rfnbtakje,ctc
10.51176980191442,435.42437744140625,6,289886,ixpctsygwg,uwegj7xshc,ctc
23.36740171458031,352.19647216796875,3,289886,ixpctsygwg,qcyc8gsms2,ctc
41.16055721202651,283.2718811035156,0,289886,ixpctsygwg,t3m5z3fgrj,ctc
17.3897561001536,558.9930419921875,9,269894,ixpctsygwg,fgrbdxqmzs,ctc
10.747750477010486,439.83013916015625,6,269894,ixpctsygwg,tugtckbv2i,ctc
41.94343904629792,282.5855712890625,0,269894,ixpctsygwg,5cz9mgcr4m,ctc
17.279738082710164,556.9080200195312,9,249901,ixpctsygwg,dzzpjiskwn,ctc
11.253727059648899,437.57611083984375,6,249901,ixpctsygwg,gr5uuu2b9e,ctc
24.136996348677393,352.6668395996094,3,249901,ixpctsygwg,5ztcqk2xxi,ctc
41.40132127918533,282.6641540527344,0,249901,ixpctsygwg,h9q276ebdq,ctc
17.688452360072496,552.1364135742188,9,229909,ixpctsygwg,s3wq3dnath,ctc
11.545513975477144,441.015625,6,229909,ixpctsygwg,6eqvsmpisu,ctc
23.679916662680505,360.9084167480469,3,229909,ixpctsygwg,ibh44g9dtc,ctc
41.50230400051023,278.08062744140625,0,229909,ixpctsygwg,bw5rgswafu,ctc
18.115768717678886,544.2283325195312,9,209915,ixpctsygwg,8tbgwupad7,ctc
11.937220636616335,436.1452331542969,6,209915,ixpctsygwg,b9gy2qyexq,ctc
24.65041376341343,352.6338806152344,3,209915,ixpctsygwg,vsbq8rtmqg,ctc
42.592917390819075,278.7131652832031,0,209915,ixpctsygwg,wsbpybezzv,ctc
18.654697556749632,533.5050659179688,9,189924,ixpctsygwg,rx33e55933,ctc
12.58669898113749,423.261962890625,6,189924,ixpctsygwg,bejk8xwueq,ctc
25.19146855451207,339.3924255371094,3,189924,ixpctsygwg,t3wh5nqsts,ctc
42.75395825693194,275.7936096191406,0,189924,ixpctsygwg,rjjyzh5i8n,ctc
19.713953154647065,520.3004760742188,9,169933,ixpctsygwg,y32e6u76yw,ctc
12.972027786193005,411.95477294921875,6,169933,ixpctsygwg,jr73mci35u,ctc
25.877088083507395,331.1180419921875,3,169933,ixpctsygwg,rkgt5g9izh,ctc
42.81295342570595,270.60760498046875,0,169933,ixpctsygwg,439tjqgddv,ctc
19.62306870545466,493.60211181640625,9,149940,ixpctsygwg,9h8qj8d9vg,ctc
13.311117134641856,395.2558288574219,6,149940,ixpctsygwg,m3u5d2bxip,ctc
25.60443473593018,320.6094055175781,3,149940,ixpctsygwg,xgh669vav9,ctc
41.84033037294513,266.175048828125,0,149940,ixpctsygwg,23b39ni658,ctc
20.430398988046836,473.74798583984375,9,129947,ixpctsygwg,gfzgsybgc2,ctc
14.628144415921254,382.8385009765625,6,129947,ixpctsygwg,v39rvtentt,ctc
42.42071527655978,265.2965393066406,0,129947,ixpctsygwg,shetwmpthq,ctc
21.5008158340907,433.6672668457031,9,109954,ixpctsygwg,53ghp96zhs,ctc
15.330771561139722,337.3859558105469,6,109954,ixpctsygwg,j9tqc5m9sr,ctc
27.55446423351457,307.2419128417969,3,109954,ixpctsygwg,wem4348zxn,ctc
42.99206488405589,250.33724975585938,0,109954,ixpctsygwg,yhj8z6q8i6,ctc
21.0421416840729,368.1142578125,9,89961,ixpctsygwg,ty2c48myae,ctc
16.326248598200383,308.2629699707031,6,89961,ixpctsygwg,bcdmfmdzm2,ctc
28.748186297176204,285.0576171875,3,89961,ixpctsygwg,ywe76v9xnk,ctc
43.14672789408507,240.37818908691406,0,89961,ixpctsygwg,97pzi7sx6m,ctc
22.67593581750828,292.3896179199219,9,69970,ixpctsygwg,cdturws2fm,ctc
18.292754224000934,247.25645446777344,6,69970,ixpctsygwg,rr2t7ucadg,ctc
30.31979633379573,252.9676971435547,3,69970,ixpctsygwg,2rpj2xwif4,ctc
43.84829206328959,194.5151824951172,0,69970,ixpctsygwg,muedjs2equ,ctc
25.061785480810627,200.13824462890625,9,49978,ixpctsygwg,bziatdk669,ctc
22.537217447688292,171.49696350097656,6,49978,ixpctsygwg,qpfhsvgwrr,ctc
32.711492365174784,213.60195922851562,3,49978,ixpctsygwg,f5dyhwvuvf,ctc
44.507868679943236,170.6583709716797,0,49978,ixpctsygwg,4wt39zp5ap,ctc
34.39630934727958,229.35964965820312,9,29986,ixpctsygwg,dcb8nwbzeb,ctc
35.7702058453051,267.5062255859375,6,29986,ixpctsygwg,jib2qjsvds,ctc
39.87382474714458,296.6551208496094,3,29986,ixpctsygwg,w9e2zwh3rs,ctc
46.98460279243799,237.2012176513672,0,29986,ixpctsygwg,qasven7zyc,ctc
58.60824550494018,290.98455810546875,9,9994,ixpctsygwg,tup57b4u4b,ctc
57.66963768462564,270.9633483886719,6,9994,ixpctsygwg,6u4uc4wq2w,ctc
56.5790242943168,232.09625244140625,3,9994,ixpctsygwg,fcht2bid28,ctc
56.237277505833084,163.3801727294922,0,9994,ixpctsygwg,w3ww8j4t8n,ctc
20.60951044639678,608.375244140625,9,289882,dss324ci2y,9fiz3zzqat,ctc
9.981344770955243,468.8193664550781,6,289882,dss324ci2y,264vxzscjh,ctc
24.504786049502794,368.5568542480469,3,289882,dss324ci2y,2kgkizqw6j,ctc
40.89428172053297,273.2688293457031,0,289882,dss324ci2y,rq5wysmpvf,ctc
20.525535341295022,608.4169921875,9,269891,dss324ci2y,epswsd74kr,ctc
10.26143895063008,474.26446533203125,6,269891,dss324ci2y,xmds3ci9bw,ctc
24.854505158091108,368.06072998046875,3,269891,dss324ci2y,ibg7qj46g8,ctc
41.81907085266621,272.2660217285156,0,269891,dss324ci2y,xzf37f6eya,ctc
21.321172887733788,609.3638305664062,9,249898,dss324ci2y,myrd2qtdn5,ctc
10.52186807404691,472.2069396972656,6,249898,dss324ci2y,t5sj2c5cq4,ctc
24.88214253445371,365.0460205078125,3,249898,dss324ci2y,gri98ii4zu,ctc
41.98117469479301,269.8285827636719,0,249898,dss324ci2y,cp758fqcb4,ctc
21.341369431998768,603.8815307617188,9,229907,dss324ci2y,z7vxkpxgq5,ctc
10.801962253721745,473.7210998535156,6,229907,dss324ci2y,avwazajz3s,ctc
25.348257516569138,363.5419006347656,3,229907,dss324ci2y,btgs2bkzca,ctc
41.17915929227057,261.8798522949219,0,229907,dss324ci2y,wspg4z442y,ctc
22.3017682605992,598.938720703125,9,209915,dss324ci2y,ek3v5r3xdg,ctc
11.176661298637796,468.308837890625,6,209915,dss324ci2y,x58xea42e2,ctc
25.901005043821186,357.4745178222656,3,209915,dss324ci2y,7fza9wsa7n,ctc
41.290771773734924,262.0981140136719,0,209915,dss324ci2y,ii8pbsc7g7,ctc
21.760713469500562,592.4685668945312,9,189923,dss324ci2y,nks37p9dru,ctc
11.673071097150693,464.1422424316406,6,189923,dss324ci2y,i6vfhvn7tt,ctc
25.836163506970465,342.4059753417969,3,189923,dss324ci2y,eyzjpbwth9,ctc
41.744131043683,258.0679931640625,0,189923,dss324ci2y,9myguvi9dh,ctc
23.868594905155966,581.6719970703125,9,169931,dss324ci2y,tpge5h2jvg,ctc
12.196055296012245,446.4178466796875,6,169931,dss324ci2y,sa2yr24ghh,ctc
26.07692757412929,332.6482238769531,3,169931,dss324ci2y,bv8fsujxad,ctc
41.67822653081833,251.5705108642578,0,169931,dss324ci2y,ka6rwww3t6,ctc
23.475293779995855,575.2062377929688,9,149940,dss324ci2y,56sd7t2e2s,ctc
12.636658853792964,439.7770690917969,6,149940,dss324ci2y,mwv6kfb9sw,ctc
26.74394502288056,323.2352600097656,3,149940,dss324ci2y,i6jzbs3ecw,ctc
41.92483696605386,246.6314239501953,0,149940,dss324ci2y,7q2r7cjuxq,ctc
25.10802493741729,555.9584350585938,9,129949,dss324ci2y,4hwzqyuz9y,ctc
13.330782190899862,423.5849914550781,6,129949,dss324ci2y,udggznhbcn,ctc
27.70434385148099,300.84722900390625,3,129949,dss324ci2y,28trtknd7r,ctc
42.25648548240509,241.941650390625,0,129949,dss324ci2y,k4pqsd229y,ctc
24.570159074360486,539.6962890625,9,109956,dss324ci2y,eat2fpfh4f,ctc
14.357617020371935,417.70013427734375,6,109956,dss324ci2y,76xd3v2xfp,ctc
28.717891480778736,288.7713317871094,3,109956,dss324ci2y,vnbkdfmwkm,ctc
43.206254550866056,233.6944122314453,0,109956,dss324ci2y,dxexhnk9pt,ctc
25.93714622829536,507.6015319824219,9,89965,dss324ci2y,wjjiy3g34s,ctc
15.645943949274784,373.8229675292969,6,89965,dss324ci2y,c5ftn4xjwp,ctc
30.347965198165305,262.427001953125,3,89965,dss324ci2y,jsu7fn4kji,ctc
43.41566082561347,217.29452514648438,0,89965,dss324ci2y,ta4aegcgb9,ctc
40.81136959144517,270.60052490234375,3,29988,dss324ci2y,hp8yv22z9w,ctc
56.201136321358916,265.13262939453125,6,9995,dss324ci2y,z33c4ata8b,ctc
56.359519747436906,228.75869750976562,3,9995,dss324ci2y,rj4r5txev4,ctc
56.762919144729494,163.84475708007812,0,9995,dss324ci2y,22g6na6xvi,ctc
22.629696360901615,594.5858154296875,9,289882,tfh7q44cu5,9xf3fqgauq,ctc
10.47084522537749,440.69232177734375,6,289882,tfh7q44cu5,64dphethtx,ctc
24.952298951374164,360.1722412109375,3,289882,tfh7q44cu5,qignts6fub,ctc
42.0189103432881,264.5741882324219,0,289882,tfh7q44cu5,keffeaimyc,ctc
22.94486874903668,597.0274047851562,9,269889,tfh7q44cu5,y9pr8hdnae,ctc
10.77219892533125,442.35870361328125,6,269889,tfh7q44cu5,rf7u2vi7qe,ctc
25.169677546226172,358.1414489746094,3,269889,tfh7q44cu5,mxeyd5in9q,ctc
41.4613794239733,263.06610107421875,0,269889,tfh7q44cu5,7c68j3s4x2,ctc
23.365275762552418,591.5508422851562,9,249897,tfh7q44cu5,24e9ayt7fx,ctc
11.168157490526227,446.75048828125,6,249897,tfh7q44cu5,zpv8stqxt8,ctc
25.618253424111487,352.5943603515625,3,249897,tfh7q44cu5,2izipzeqxu,ctc
42.458450925054876,260.8957214355469,0,249897,tfh7q44cu5,mdye73na8k,ctc
11.508841302995998,440.2489318847656,6,229905,tfh7q44cu5,nkxedkn6q2,ctc
26.017400917348297,359.5910339355469,3,229905,tfh7q44cu5,p466uv2zyu,ctc
42.26339482649574,256.59027099609375,0,229905,tfh7q44cu5,euqwjk779p,ctc
24.286875966643812,582.2997436523438,9,209913,tfh7q44cu5,uu2nxghyw7,ctc
11.866001243681938,441.87615966796875,6,209913,tfh7q44cu5,cp6nkff6jg,ctc
25.690535793059833,346.9112854003906,3,209913,tfh7q44cu5,e4ury4bjtk,ctc
42.857066930284724,257.1217041015625,0,209913,tfh7q44cu5,gp6astfzhk,ctc
25.21272807479099,580.4193725585938,9,189921,tfh7q44cu5,fa3mcmfqir,ctc
12.378355682404028,429.78082275390625,6,189921,tfh7q44cu5,56344f8iax,ctc
26.398477818348027,332.3891296386719,3,189921,tfh7q44cu5,6nwwjmsdmh,ctc
42.151782345031386,255.10581970214844,0,189921,tfh7q44cu5,d2pe3yqine,ctc
26.271983672688425,569.1830444335938,9,169929,tfh7q44cu5,9dc26x9cb6,ctc
12.57978963704684,415.80828857421875,6,169929,tfh7q44cu5,qyayp55429,ctc
26.700363006308763,326.9624938964844,3,169929,tfh7q44cu5,r4it43vn7w,ctc
42.915530611051764,247.9642791748047,0,169929,tfh7q44cu5,fgs7bw7txv,ctc
24.586635202576655,550.98388671875,9,149938,tfh7q44cu5,rw6w2xy4z6,ctc
13.025176586890316,411.60821533203125,6,149938,tfh7q44cu5,j5riyyymxd,ctc
26.760421151096725,323.48150634765625,3,149938,tfh7q44cu5,w2yeekewy8,ctc
42.419120812538864,244.4927215576172,0,149938,tfh7q44cu5,ydf4rfgs44,ctc
26.098187094408214,534.1668701171875,9,129946,tfh7q44cu5,5bdj2n2w6a,ctc
13.729929684136676,389.9007873535156,6,129946,tfh7q44cu5,3qyc5yjceg,ctc
28.231579954398327,314.3697509765625,3,129946,tfh7q44cu5,jhd2n5i24y,ctc
43.29873346407938,237.40399169921875,0,129946,tfh7q44cu5,c6ruvim5v4,ctc
26.692922174211137,499.52081298828125,9,109954,tfh7q44cu5,am9exg686x,ctc
14.83329878661288,355.4642028808594,6,109954,tfh7q44cu5,8tu6upi4n9,ctc
28.893282523079865,294.86572265625,3,109954,tfh7q44cu5,w4cnrpbitq,ctc
43.710636669483556,234.19215393066406,0,109954,tfh7q44cu5,pcnx6tq6rn,ctc
26.56695951655851,448.5635986328125,9,89961,tfh7q44cu5,ppagpuah8b,ctc
15.994600081849153,328.7208557128906,6,89961,tfh7q44cu5,j2p9e9iezk,ctc
30.367098766416333,275.9913330078125,3,89961,tfh7q44cu5,fddym9h545,ctc
43.01385589234179,218.38385009765625,0,89961,tfh7q44cu5,yff8rga9z8,ctc
26.794436383543008,371.4345703125,9,69969,tfh7q44cu5,6p938riz8h,ctc
17.53644679007818,277.6907958984375,6,69969,tfh7q44cu5,6nqdedkdrb,ctc
31.2477743939708,241.52334594726562,3,69969,tfh7q44cu5,nm7iakrfbu,ctc
44.582808488926446,187.62307739257812,0,69969,tfh7q44cu5,xukqftcg5i,ctc
29.86803152786857,274.23150634765625,9,49978,tfh7q44cu5,fh7r5rax2u,ctc
22.466529542760867,200.97454833984375,6,49978,tfh7q44cu5,f2r78buw4d,ctc
34.130565343793016,206.16860961914062,3,49978,tfh7q44cu5,8f2dtrdh4m,ctc
45.26470760187296,174.5382080078125,0,49978,tfh7q44cu5,ey98wd7hv6,ctc
36.36866134115684,308.595947265625,9,29985,tfh7q44cu5,x98iautwzg,ctc
33.81911337170676,303.62811279296875,6,29985,tfh7q44cu5,558ghrh6ut,ctc
40.34578609733671,293.7508850097656,3,29985,tfh7q44cu5,3iuxf5i5sb,ctc
47.346546125186684,236.3896026611328,0,29985,tfh7q44cu5,xkkjzxucn5,ctc
58.92926426115195,283.61962890625,9,9995,tfh7q44cu5,x66i2i5vrz,ctc
56.54713501389841,260.80950927734375,6,9995,tfh7q44cu5,wa8274afxz,ctc
56.93512125898879,228.99258422851562,3,9995,tfh7q44cu5,p6azzt5eu9,ctc
56.53384781372408,160.10105895996094,0,9995,tfh7q44cu5,pbu3aq9syx,ctc
21.092101556728373,592.2282104492188,9,289883,hes2g9f3yn,kazxtmbaf9,ctc
10.012702563366657,449.85223388671875,6,289883,hes2g9f3yn,2fhneaiekj,ctc
21.252610934834255,330.95562744140625,3,289883,hes2g9f3yn,tzug89g2ms,ctc
41.29236623775584,287.0220947265625,0,289883,hes2g9f3yn,pskymqd88h,ctc
21.181391541899856,589.5130004882812,9,269891,hes2g9f3yn,594jqje2ck,ctc
9.644381374534284,451.3334655761719,6,269891,hes2g9f3yn,d46deysysm,ctc
21.327550743817465,327.14044189453125,3,269891,hes2g9f3yn,cju69erkm6,ctc
41.43533651163162,285.733154296875,0,269891,hes2g9f3yn,sxnxgb9hsx,ctc
21.59754665135981,590.6573486328125,9,249899,hes2g9f3yn,svcsgtv2ki,ctc
10.062662436022132,454.9010925292969,6,249899,hes2g9f3yn,jir9db2vr3,ctc
22.1040547220052,326.0188903808594,3,249899,hes2g9f3yn,fn9afe75vr,ctc
41.922179526018994,279.4580078125,0,249899,hes2g9f3yn,s3w6t4nb6v,ctc
21.5582165388438,586.1558227539062,9,229906,hes2g9f3yn,qid4tjw3df,ctc
10.12006314077523,456.521484375,6,229906,hes2g9f3yn,nevpxzv4qz,ctc
22.304425700634063,321.94927978515625,3,229906,hes2g9f3yn,s2qyjtrcr2,ctc
41.7600756838922,281.73162841796875,0,229906,hes2g9f3yn,784ptixpdp,ctc
22.26456410011108,575.6919555664062,9,209913,hes2g9f3yn,gm5dfwazkm,ctc
10.553757354465297,448.505859375,6,209913,hes2g9f3yn,6gzp9xrmdw,ctc
22.799772523133015,315.51422119140625,3,209913,hes2g9f3yn,durminnd8n,ctc
41.20998559667501,275.6412353515625,0,209913,hes2g9f3yn,8qhw7kekh2,ctc
23.431711763424058,569.7467651367188,9,189921,hes2g9f3yn,anhnbpfk9s,ctc
10.83544599816105,456.5164794921875,6,189921,hes2g9f3yn,qscjum3srg,ctc
22.910322028583423,305.82757568359375,3,189921,hes2g9f3yn,z3iz29hc4z,ctc
41.75104038777365,275.03125,0,189921,hes2g9f3yn,m5xite3dh5,ctc
23.696392790896674,562.2600708007812,9,169929,hes2g9f3yn,rzkz7bhq47,ctc
11.586970040021047,428.4753112792969,6,169929,hes2g9f3yn,7sr6zshmm4,ctc
23.81863503250049,289.7785339355469,3,169929,hes2g9f3yn,7cjhxxxbqf,ctc
42.09491312828526,267.1549072265625,0,169929,hes2g9f3yn,75n5it3yb6,ctc
24.46651891300073,541.4730834960938,9,149937,hes2g9f3yn,vvj5uuxs9q,ctc
11.542856535442278,429.337158203125,6,149937,hes2g9f3yn,fh5s32n82f,ctc
24.28847043066473,285.7450256347656,3,149937,hes2g9f3yn,iyhwt8522z,ctc
42.384574092085614,265.1399841308594,0,149937,hes2g9f3yn,iw7ni8g2cp,ctc
25.067100360880357,529.83154296875,9,129944,hes2g9f3yn,zikx6q67an,ctc
12.267274688946644,414.5533447265625,6,129944,hes2g9f3yn,f2dk7yc9im,ctc
24.607363234848606,279.9545593261719,3,129944,hes2g9f3yn,42pzsg7iwa,ctc
42.43506545274806,257.8424072265625,0,129944,hes2g9f3yn,pvnvbrrukb,ctc
26.302278489085896,507.5248107910156,9,109953,hes2g9f3yn,72dekar5ss,ctc
13.56197947393317,373.11883544921875,6,109953,hes2g9f3yn,57pvq98sas,ctc
25.510361358695942,253.34239196777344,3,109953,hes2g9f3yn,ma5sjsak55,ctc
42.8039181295874,249.21102905273438,0,109953,hes2g9f3yn,u8gd34qz3d,ctc
27.36366003901122,462.3836669921875,9,89961,hes2g9f3yn,83ckbwa3pq,ctc
14.966170788356163,337.65875244140625,6,89961,hes2g9f3yn,jgxk6bi5kk,ctc
27.34505795876716,228.74713134765625,3,89961,hes2g9f3yn,dzzri2wsux,ctc
42.58494507071448,238.44625854492188,0,89961,hes2g9f3yn,u993q7zwtg,ctc
27.646411658720922,390.41241455078125,9,69969,hes2g9f3yn,qyk6kbteha,ctc
16.619629978049545,282.0284118652344,6,69969,hes2g9f3yn,58r5becbdj,ctc
29.00276905251633,196.2434539794922,3,69969,hes2g9f3yn,7b8ea9pkzu,ctc
43.023954164474276,213.18304443359375,0,69969,hes2g9f3yn,4jr3wg5zqb,ctc
28.84438562643834,295.9050598144531,9,49976,hes2g9f3yn,4gkw3kp2ev,ctc
20.25766538578057,228.09732055664062,6,49976,hes2g9f3yn,bzevbsgma6,ctc
32.01736902806788,178.57113647460938,3,49976,hes2g9f3yn,ufwsnjntw9,ctc
44.98408193419115,209.5943145751953,0,49976,hes2g9f3yn,85k27aqjyw,ctc
34.38514809913315,298.4853820800781,9,29985,hes2g9f3yn,av7hbpjuid,ctc
31.188247737189812,268.8871154785156,6,29985,hes2g9f3yn,pd6nc25ni4,ctc
39.74520464945709,262.5208740234375,3,29985,hes2g9f3yn,vi85qwmn6e,ctc
48.00240232579152,236.52557373046875,0,29985,hes2g9f3yn,cstyvekyg8,ctc
59.515495532843296,298.9396057128906,9,9994,hes2g9f3yn,ki4tfat5pj,ctc
57.30928881589787,261.6080322265625,6,9994,hes2g9f3yn,nszqi4r2ab,ctc
56.01830444696015,153.9154052734375,0,9994,hes2g9f3yn,ijbjejbkbz,ctc
26.31556568926022,595.37109375,9,289882,2zcqrmsesr,ai9eaa8cij,ctc
9.19102210458621,454.1217346191406,6,289882,2zcqrmsesr,xyps858f4g,ctc
20.19069789690196,359.2098693847656,3,289882,2zcqrmsesr,u4x7nv5zyd,ctc
41.17756482824965,286.0445251464844,0,289882,2zcqrmsesr,akff9wjw6t,ctc
27.256830949609622,596.990966796875,9,269891,2zcqrmsesr,m4adicpdeu,ctc
9.774595936242699,455.682861328125,6,269891,2zcqrmsesr,uix7kc3ad7,ctc
20.186977480853145,359.00457763671875,3,269891,2zcqrmsesr,vk9b5qt4xf,ctc
40.824125303612526,287.3345947265625,0,269891,2zcqrmsesr,gkcj7qu72i,ctc
27.383325095269225,598.060546875,9,249899,2zcqrmsesr,7yvgmtm9a3,ctc
9.883019489665216,460.36602783203125,6,249899,2zcqrmsesr,su8stc4raz,ctc
20.555830157692494,362.6811828613281,3,249899,2zcqrmsesr,ey9keay3v4,ctc
41.198292860521605,286.1700439453125,0,249899,2zcqrmsesr,myj2beu9ct,ctc
27.01819283447869,586.3297119140625,9,229907,2zcqrmsesr,rt5qikfhsn,ctc
10.225297766155906,458.8509826660156,6,229907,2zcqrmsesr,inikxmeaeu,ctc
20.667442639156846,359.6467590332031,3,229907,2zcqrmsesr,3bzw23hds7,ctc
41.32053510212542,285.2334289550781,0,229907,2zcqrmsesr,dyan93j97f,ctc
27.670860107041683,583.8995971679688,9,209917,2zcqrmsesr,ktihh2t5qx,ctc
10.508049385865608,456.6220703125,6,209917,2zcqrmsesr,rgftf3pdvd,ctc
21.10007387683297,355.1412658691406,3,209917,2zcqrmsesr,xygamrdt7f,ctc
41.69257670700661,276.3471374511719,0,209917,2zcqrmsesr,zf2funpjga,ctc
27.703812363474018,582.330810546875,9,189924,2zcqrmsesr,b8zs3cqq39,ctc
10.980010736057741,451.132080078125,6,189924,2zcqrmsesr,gwtqrk8j7w,ctc
21.787287869849216,351.3163757324219,3,189924,2zcqrmsesr,8txb6cmq6k,ctc
41.64155385833719,275.78070068359375,0,189924,2zcqrmsesr,uedva36ex3,ctc
28.485631221731484,572.41650390625,9,169933,2zcqrmsesr,gcq3rhppsv,ctc
11.448251670201062,442.0500183105469,6,169933,2zcqrmsesr,4s7nw2hb6m,ctc
22.270410468187784,340.8340148925781,3,169933,2zcqrmsesr,8xhtzimyb4,ctc
41.74944592375273,272.0852355957031,0,169933,2zcqrmsesr,5k38uxwitf,ctc
28.783795993643402,561.2841796875,9,149940,2zcqrmsesr,ceb2zkh3pk,ctc
12.127493343112713,439.0079345703125,6,149940,2zcqrmsesr,9ugrufrdnz,ctc
22.446864486502864,337.9080810546875,3,149940,2zcqrmsesr,pseita26qc,ctc
41.57936976152133,267.86590576171875,0,149940,2zcqrmsesr,erx4mxjg4v,ctc
29.56455187588692,547.2691040039062,9,129949,2zcqrmsesr,aawdnp4izd,ctc
12.326801345727635,425.6898193359375,6,129949,2zcqrmsesr,cu92hfddsm,ctc
22.95762446120403,313.8046569824219,3,129949,2zcqrmsesr,8ij72twne4,ctc
41.853617573119465,266.1247863769531,0,129949,2zcqrmsesr,72rzwupfrv,ctc
29.9801754973399,530.2991943359375,9,109956,2zcqrmsesr,dcu6sygyah,ctc
13.383930991597174,411.57818603515625,6,109956,2zcqrmsesr,eb6tz36w2g,ctc
24.29644275076933,307.2968444824219,3,109956,2zcqrmsesr,tu6f8ezxzw,ctc
41.472540672119734,254.93313598632812,0,109956,2zcqrmsesr,9raxicsufw,ctc
15.349373641383782,373.3743896484375,6,89964,2zcqrmsesr,fwmnbre2hd,ctc
25.662898416697228,283.1804504394531,3,89964,2zcqrmsesr,rxhu32amyy,ctc
42.79488283346886,251.8350372314453,0,89964,2zcqrmsesr,p7yh3ak9yy,ctc
32.057230628590865,426.216064453125,9,69970,2zcqrmsesr,5m768z9h9h,ctc
17.76604960909057,330.478271484375,6,69970,2zcqrmsesr,rj57p92ywc,ctc
27.456138952224546,250.9689178466797,3,69970,2zcqrmsesr,39mgjn2n6d,ctc
43.54800133934978,234.83021545410156,0,69970,2zcqrmsesr,6ccu66e5rq,ctc
31.82018697748085,362.0292663574219,9,49978,2zcqrmsesr,k2f62a6jac,ctc
21.6294359317782,293.812255859375,6,49978,2zcqrmsesr,ixcqwpwppb,ctc
30.092850954818207,216.9809112548828,3,49978,2zcqrmsesr,csd94npgfx,ctc
44.70398775451632,209.83151245117188,0,49978,2zcqrmsesr,5gy664rjyb,ctc
36.33039420465477,342.74493408203125,9,29985,2zcqrmsesr,gdrrgaimsq,ctc
32.57011655531993,315.3085021972656,6,29985,2zcqrmsesr,29wwuehh6x,ctc
38.0008610105713,285.7470703125,3,29985,2zcqrmsesr,qi5jkzpcda,ctc
46.99682701659837,239.6389923095703,0,29985,2zcqrmsesr,kkpymdpbid,ctc
59.33213217043758,293.4051208496094,9,9995,2zcqrmsesr,6pehr5a2i8,ctc
57.089252781011,265.0586853027344,6,9995,2zcqrmsesr,24qbu7uy5q,ctc
56.15914876880803,235.35867309570312,3,9995,2zcqrmsesr,xfcf7vc8uj,ctc
56.768234024799234,158.82740783691406,0,9995,2zcqrmsesr,aghv6sbvpc,ctc
19.996704774356765,479.970947265625,9,289883,xhvfnw96q5,yspftv4isg,ctc
9.365881658880367,426.63677978515625,6,289883,xhvfnw96q5,b943ni8aie,ctc
19.490196703711383,371.0817565917969,3,289883,xhvfnw96q5,xq6ie33y3i,ctc
40.8581405360588,286.0799865722656,0,289883,xhvfnw96q5,977g4semb5,ctc
19.54759740846448,483.6600036621094,9,269891,xhvfnw96q5,hd37tu6c8i,ctc
9.445073371919364,435.33343505859375,6,269891,xhvfnw96q5,et92mvw9b5,ctc
19.77773171548384,374.156982421875,3,269891,xhvfnw96q5,qnfwgccbi4,ctc
41.795685380359394,285.6635437011719,0,269891,xhvfnw96q5,pjvr8v3hz6,ctc
20.02115322267753,484.0997619628906,9,249899,xhvfnw96q5,p9f5czbmxt,ctc
9.800107360577408,441.8525390625,6,249899,xhvfnw96q5,rb57ku825i,ctc
20.429336012032888,373.907470703125,3,249899,xhvfnw96q5,qth7ng88bg,ctc
41.912612741893476,282.7823791503906,0,249899,xhvfnw96q5,qnf9fh3hyy,ctc
20.81732225712327,480.8497009277344,9,229905,xhvfnw96q5,x8qwfkvte8,ctc
10.183310213605031,438.4217529296875,6,229905,xhvfnw96q5,nqy22xkp3a,ctc
20.636616334752407,363.00506591796875,3,229905,xhvfnw96q5,g836cnqw6c,ctc
41.91952208598413,277.1921691894531,0,229905,xhvfnw96q5,a9ih7p5d5v,ctc
20.853463441597437,470.15606689453125,9,209914,xhvfnw96q5,2f2i6fvry8,ctc
10.417696424680177,436.8133239746094,6,209914,xhvfnw96q5,y2ycs9fz53,ctc
20.934781106664328,364.3064880371094,3,209914,xhvfnw96q5,797wvkdb2x,ctc
42.2325685220913,273.98187255859375,0,209914,xhvfnw96q5,i2xncc35mf,ctc
22.10246025798428,467.515869140625,9,189922,xhvfnw96q5,vmgednafki,ctc
10.537812714256104,436.11798095703125,6,189922,xhvfnw96q5,abg4awjv2q,ctc
20.914053074392378,362.0411682128906,3,189922,xhvfnw96q5,m4td74usax,ctc
22.052500385328806,458.2912292480469,9,169930,xhvfnw96q5,dtz6et7yeg,ctc
10.818438381937911,429.5095520019531,6,169930,xhvfnw96q5,9psywqatba,ctc
21.402490552800675,350.86016845703125,3,169930,xhvfnw96q5,ymcifkj6p5,ctc
42.616834351132866,268.5931701660156,0,169930,xhvfnw96q5,b7pc6p4wx6,ctc
23.597536021599673,451.2816162109375,9,149939,xhvfnw96q5,tjdd424vsk,ctc
11.523191479184272,417.4170227050781,6,149939,xhvfnw96q5,8b8thna4cs,ctc
21.921222847606444,338.745849609375,3,149939,xhvfnw96q5,i29atupdci,ctc
42.54720942221939,257.93377685546875,0,149939,xhvfnw96q5,k8g7q4yuge,ctc
23.399290994998697,434.5447082519531,9,129946,xhvfnw96q5,s6ujzmcjh8,ctc
12.480401379742865,403.5792541503906,6,129946,xhvfnw96q5,9tpwevt5ia,ctc
22.7822334189029,325.2626953125,3,129946,xhvfnw96q5,qfnfm53sw4,ctc
42.38032218802983,258.0980224609375,0,129946,xhvfnw96q5,xbixsbmx52,ctc
25.12290660161253,403.210693359375,9,109953,xhvfnw96q5,vtbihdd97y,ctc
13.733650100185491,371.8689270019531,6,109953,xhvfnw96q5,cd6hqxpsu8,ctc
42.81933128178962,248.50437927246094,0,109953,xhvfnw96q5,fbtt6da23a,ctc
25.722425073478217,369.7767639160156,9,89961,xhvfnw96q5,aspkgayxuk,ctc
14.930561091888961,334.0231018066406,6,89961,xhvfnw96q5,krda7zhavr,ctc
24.336835839299287,276.3601989746094,3,89961,xhvfnw96q5,88j2xmpkuw,ctc
43.220073239047366,242.04965209960938,0,89961,xhvfnw96q5,znhfsx4yg2,ctc
25.803742738545104,322.1234130859375,9,69969,xhvfnw96q5,p58zsfdm4x,ctc
16.83169369283182,286.1709899902344,6,69969,xhvfnw96q5,4j8u5wbkx3,ctc
26.700363006308763,245.98568725585938,3,69969,xhvfnw96q5,guz7bgx525,ctc
44.03909625779294,226.8426971435547,0,69969,xhvfnw96q5,hj3t5xry4x,ctc
29.059638269262457,265.45611572265625,9,49977,xhvfnw96q5,dis6kckxqa,ctc
21.547055290697365,218.44769287109375,6,49977,xhvfnw96q5,3ty5dwadqw,ctc
30.709908530914,191.7880859375,3,49977,xhvfnw96q5,2h4r6e28c5,ctc
44.56898980074514,194.8057098388672,0,49977,xhvfnw96q5,ewehwmgb3v,ctc
35.492237617658155,287.053466796875,9,29985,xhvfnw96q5,6z74zbnr3y,ctc
32.869344303245796,292.18084716796875,6,29985,xhvfnw96q5,bqrrxrqn4b,ctc
40.018920973048246,282.97027587890625,3,29985,xhvfnw96q5,dv2p7kdefr,ctc
46.708229028811964,235.10595703125,0,29985,xhvfnw96q5,qq7s4qjvg8,ctc
59.084990247195066,281.095703125,9,9995,xhvfnw96q5,tgfki6eawk,ctc
56.977640299546636,255.7103729248047,6,9995,xhvfnw96q5,qquhqb9rkz,ctc
57.1147642053457,229.56272888183594,3,9995,xhvfnw96q5,8qvghw77ng,ctc
56.87984650626359,148.2685089111328,0,9995,xhvfnw96q5,ku5f822t9x,ctc
25.348257516569138,554.4689331054688,9,289885,wki9ipj4mp,j93g2qxv25,ctc
9.690620831140945,394.79168701171875,6,289885,wki9ipj4mp,832ur75mxm,ctc
20.388411435495957,333.6345520019531,3,289885,wki9ipj4mp,u6rfkusm4k,ctc
40.65404914138113,282.9144287109375,0,289885,wki9ipj4mp,3h8rz2gpr8,ctc
24.0636510037151,554.3819580078125,9,269893,wki9ipj4mp,zkwst2ttip,ctc
10.040871427736233,394.1587219238281,6,269893,wki9ipj4mp,bcqkh6wfy6,ctc
20.449532556297868,336.5148010253906,3,269893,wki9ipj4mp,ii6hekv6ss,ctc
40.04868430143873,280.1182861328125,0,269893,wki9ipj4mp,dutvt3bdcd,ctc
25.42957518163603,553.2640991210938,9,249900,wki9ipj4mp,6tihjwq8sp,ctc
10.147700517137832,395.4852600097656,6,249900,wki9ipj4mp,cvxyvmyijr,ctc
10.4745656414263,400.4525146484375,6,229907,wki9ipj4mp,6776phddwj,ctc
40.82784571966134,276.9820861816406,0,229907,wki9ipj4mp,df25h2df4d,ctc
26.01368050129949,541.4364624023438,9,209914,wki9ipj4mp,qx7kpx5mb7,ctc
10.762632141205735,392.6128845214844,6,209914,wki9ipj4mp,werq4pnqvs,ctc
21.58532242719943,321.8756103515625,3,209914,wki9ipj4mp,v3hmdgens7,ctc
40.532869875791256,273.9221496582031,0,209914,wki9ipj4mp,pfw4p2hj3i,ctc
24.813049093547203,532.5709838867188,9,189921,wki9ipj4mp,tqqfgmihat,ctc
11.245223251537329,382.583740234375,6,189921,wki9ipj4mp,jre9wg229f,ctc
22.33100010098272,313.5850830078125,3,189921,wki9ipj4mp,83gquuvwj5,ctc
40.868770296198264,273.75360107421875,0,189921,wki9ipj4mp,ye4z7u6ju7,ctc
26.87203363256108,524.6148071289062,9,169928,wki9ipj4mp,e4wxyhbbnd,ctc
11.841021307354199,367.5657958984375,6,169928,wki9ipj4mp,kurxsz784y,ctc
22.975163565434144,305.69476318359375,3,169928,wki9ipj4mp,gkkj46b2rs,ctc
41.04522431451335,267.7222595214844,0,169928,wki9ipj4mp,zcj2wv6rrp,ctc
27.42318669579221,532.6720581054688,9,149937,wki9ipj4mp,98apvpf6yv,ctc
12.204559104123817,359.22650146484375,6,149937,wki9ipj4mp,wyxgajrhta,ctc
23.3280716020643,294.4756774902344,3,149937,wki9ipj4mp,msjv9kqqgf,ctc
41.056385562659784,262.6772766113281,0,149937,wki9ipj4mp,6wv5stipyi,ctc
27.47048912841282,516.8186645507812,9,129946,wki9ipj4mp,i8wjsc6zhu,ctc
12.485716259812598,343.8990783691406,6,129946,wki9ipj4mp,96cfm3pjys,ctc
24.597796450723088,278.10662841796875,3,129946,wki9ipj4mp,rze8pzj4vb,ctc
41.28014201359546,263.60089111328125,0,129946,wki9ipj4mp,tmaeznk6ec,ctc
27.80479508479891,496.9554443359375,9,109954,wki9ipj4mp,4nv3fcuhfb,ctc
13.471095024740768,316.14752197265625,6,109954,wki9ipj4mp,kcst8csxai,ctc
25.507703918661072,259.3232727050781,3,109954,wki9ipj4mp,z36srhep73,ctc
41.64261683435113,250.15802001953125,0,109954,wki9ipj4mp,3px3smnt98,ctc
27.4332849679247,473.79205322265625,9,89962,wki9ipj4mp,mu92xybawe,ctc
14.936938947972639,284.98846435546875,6,89962,wki9ipj4mp,w9qkthgttf,ctc
42.83314996997093,234.9398651123047,0,89962,wki9ipj4mp,3j8eey2vzk,ctc
31.030395799118793,411.97796630859375,9,69970,wki9ipj4mp,39rsdfxjp7,ctc
17.614044039096257,208.25637817382812,6,69970,wki9ipj4mp,rzefj75zv9,ctc
29.115975998001602,184.8804473876953,3,69970,wki9ipj4mp,qufiiwzxux,ctc
43.51504908291744,203.0673370361328,0,69970,wki9ipj4mp,3gsjrm4vrn,ctc
31.144665720618015,298.0815734863281,9,49978,wki9ipj4mp,ska2n6ry6n,ctc
21.26483515899464,163.13424682617188,6,49978,wki9ipj4mp,pmpxmbrzu8,ctc
33.252015668266445,158.88755798339844,3,49978,wki9ipj4mp,82nr8xjj2a,ctc
43.73030172574156,172.11122131347656,0,49978,wki9ipj4mp,yb5s3esuzg,ctc
37.78613985575415,328.4916076660156,9,29986,wki9ipj4mp,69bmbrbp3v,ctc
34.422883747628234,271.605224609375,6,29986,wki9ipj4mp,8phvmqff6t,ctc
42.13052282475246,278.8590087890625,3,29986,wki9ipj4mp,8egu8gbj35,ctc
47.6409904810498,244.94876098632812,0,29986,wki9ipj4mp,6pffsx92aq,ctc
60.04113717173972,299.1131286621094,9,9994,wki9ipj4mp,9v2y7ywvdj,ctc
57.26198638327726,253.2111053466797,6,9994,wki9ipj4mp,v6de5n39p8,ctc
56.05763455947616,228.64332580566406,3,9994,wki9ipj4mp,jbddm8rhnj,ctc
56.50355299732661,161.72879028320312,0,9994,wki9ipj4mp,6wi4zkxjfs,ctc
29.546481283649833,493.48187255859375,9,289889,jgi4ujm7t7,ymde4ejum5,ctc
9.42593980366833,401.38409423828125,6,289889,jgi4ujm7t7,wpg8x3bzy9,ctc
18.87579656765045,368.8276062011719,3,289889,jgi4ujm7t7,4n6gxbapex,ctc
40.708792406099356,273.90179443359375,0,289889,jgi4ujm7t7,cn56mrkah2,ctc
28.980978044230433,505.53411865234375,9,269896,jgi4ujm7t7,gkh3kgf9tf,ctc
9.625779294290224,397.0337219238281,6,269896,jgi4ujm7t7,vgzk97rw6x,ctc
19.437579391021043,364.574951171875,3,269896,jgi4ujm7t7,8q4f57gwdi,ctc
40.90650594469336,271.8831787109375,0,269896,jgi4ujm7t7,57bwuwqdes,ctc
19.230830556308497,371.8235168457031,3,249903,jgi4ujm7t7,s68y64ssfk,ctc
28.603621559279514,509.3302307128906,9,229910,jgi4ujm7t7,3ib453y3fv,ctc
10.045123331792018,397.2482604980469,6,229910,jgi4ujm7t7,i4dg2whiyv,ctc
19.8595808685577,367.12158203125,3,229910,jgi4ujm7t7,mhvxgmqgzr,ctc
41.490079776349845,272.9800720214844,0,229910,jgi4ujm7t7,qc4juk4ucs,ctc
28.54994127057523,511.4212341308594,9,209919,jgi4ujm7t7,fcrwk6tagc,ctc
10.414507496638338,393.4671325683594,6,209919,jgi4ujm7t7,95w5ein4ge,ctc
19.976508230091788,359.8495178222656,3,209919,jgi4ujm7t7,arjf6q46zr,ctc
41.655372546518485,271.0255126953125,0,209919,jgi4ujm7t7,672nmav3rw,ctc
29.73622250213924,518.12744140625,9,169933,jgi4ujm7t7,2rqfhjj44a,ctc
11.54657695149109,377.9013671875,6,169933,jgi4ujm7t7,uv4ujar5gy,ctc
20.83114094530457,345.03277587890625,3,169933,jgi4ujm7t7,zs4txyvsyv,ctc
42.0566459917832,267.7973327636719,0,169933,jgi4ujm7t7,gmezw3ingx,ctc
29.2307774075078,502.67987060546875,9,149940,jgi4ujm7t7,26xpjd45ch,ctc
11.92446492444898,368.9681396484375,6,149940,jgi4ujm7t7,wirhipvkjs,ctc
21.893053983236868,343.235595703125,3,149940,jgi4ujm7t7,h9amy8qnym,ctc
41.97267088668144,266.51007080078125,0,149940,jgi4ujm7t7,kci4b7gy9y,ctc
31.296671290612327,503.0865783691406,9,129947,jgi4ujm7t7,cxte5fh72i,ctc
12.88805268109125,345.8298034667969,6,129947,jgi4ujm7t7,yvu5hxee2z,ctc
22.046122529245128,324.7444763183594,3,129947,jgi4ujm7t7,rgraekbyqz,ctc
42.33620868345106,257.3255615234375,0,129947,jgi4ujm7t7,wq7jxvkjv7,ctc
42.76458801707139,253.54058837890625,0,109955,jgi4ujm7t7,7ccv3arn46,ctc
31.438578588474154,484.45263671875,9,89962,jgi4ujm7t7,qadyz7eh5p,ctc
15.188864263277898,290.8077087402344,6,89962,jgi4ujm7t7,7i3c8hvn9s,ctc
43.34231548065118,234.91970825195312,0,69968,jgi4ujm7t7,xr6946efx2,ctc
32.06945485275125,378.1937561035156,9,49978,jgi4ujm7t7,jcfdsjsuqf,ctc
20.316660554554584,226.65985107421875,6,49978,jgi4ujm7t7,48tdtupxjm,ctc
27.98656398318372,207.14268493652344,3,49978,jgi4ujm7t7,apa74r66t5,ctc
44.416984230750835,221.80491638183594,0,49978,jgi4ujm7t7,cw57bx6zi4,ctc
35.60650753915738,371.7862854003906,9,29986,jgi4ujm7t7,3n7qxtccme,ctc
32.32456909609835,303.8105773925781,6,29986,jgi4ujm7t7,evx8yaynxt,ctc
37.39337021860102,295.650634765625,3,29986,jgi4ujm7t7,qp4juryfxy,ctc
47.52353163150874,238.22317504882812,0,29986,jgi4ujm7t7,ht3tgxu5cu,ctc
60.018814675446855,290.1811828613281,9,9994,jgi4ujm7t7,896ggxwwer,ctc
57.23328603090071,252.41595458984375,6,9994,jgi4ujm7t7,8spjsja6bn,ctc
57.00049428384648,225.5732421875,3,9994,jgi4ujm7t7,ax52z6x7ge,ctc
56.918113642765654,157.37904357910156,0,9994,jgi4ujm7t7,ihp2dxnmw4,ctc
26.112005782589513,441.2080993652344,9,289882,mtdw7ahbic,csmtwmi4j7,ctc
9.319110714266733,393.62249755859375,6,289882,mtdw7ahbic,kscijmppmh,ctc
21.574161179052993,352.4635925292969,3,289882,mtdw7ahbic,gdebvi98p9,ctc
41.149927451887045,269.36090087890625,0,289882,mtdw7ahbic,bm3bf7ef63,ctc
9.96380566672513,397.98675537109375,6,249899,mtdw7ahbic,b4bwy2jxms,ctc
22.346944741191916,349.642822265625,3,249899,mtdw7ahbic,s6aupbkfzj,ctc
41.944502022311866,268.8970031738281,0,249899,mtdw7ahbic,ifsa44hgxp,ctc
26.85821494437978,441.97454833984375,9,229905,mtdw7ahbic,d9uxyr43hb,ctc
10.290139303006628,390.8954162597656,6,229905,mtdw7ahbic,jgexihpdif,ctc
22.768946218728576,335.9031982421875,3,229905,mtdw7ahbic,4y7rwuqakp,ctc
42.17888823338701,264.3165588378906,0,229905,mtdw7ahbic,iz5uey8wkr,ctc
26.699300030294815,443.97784423828125,9,209914,mtdw7ahbic,eid9eqphuk,ctc
10.615941451281152,399.38555908203125,6,209914,mtdw7ahbic,xpqf8dpy56,ctc
23.067642478647468,339.3191223144531,3,209914,mtdw7ahbic,p3ddik9tb3,ctc
41.679289506832276,265.53955078125,0,209914,mtdw7ahbic,5z7rzgc24n,ctc
27.158505668319595,443.57598876953125,9,189923,mtdw7ahbic,srin52kqvw,ctc
11.12776440199627,387.572265625,6,189923,mtdw7ahbic,7v5ret4hi9,ctc
23.507183060414242,320.900634765625,3,189923,mtdw7ahbic,j68giwpuwv,ctc
42.824114673852385,263.0198059082031,0,189923,mtdw7ahbic,gva4tgv25w,ctc
27.7734372923875,432.42376708984375,9,169930,mtdw7ahbic,mhf9sdkzzt,ctc
11.44453125415225,382.02154541015625,6,169930,mtdw7ahbic,cvdkkkn5w5,ctc
23.905799065644086,323.53717041015625,3,169930,mtdw7ahbic,bhdcb68pdd,ctc
42.19004948153345,255.92726135253906,0,169930,mtdw7ahbic,t5yqngz4wi,ctc
28.288449171144453,434.57415771484375,9,149937,mtdw7ahbic,g2yrvnyd7d,ctc
12.096135550701298,370.0058898925781,6,149937,mtdw7ahbic,a8rrxdkjw6,ctc
24.673799235720246,309.94647216796875,3,149937,mtdw7ahbic,35ehwxvb6q,ctc
42.13902663286403,247.78001403808594,0,149937,mtdw7ahbic,cndepmsrdi,ctc
28.75403266525291,427.1263122558594,9,129945,mtdw7ahbic,zepu7sv2cs,ctc
12.656855398057942,361.8363342285156,6,129945,mtdw7ahbic,38upnrdy5q,ctc
24.918815206934855,299.05224609375,3,129945,mtdw7ahbic,csrzfit6hp,ctc
42.50309591764062,249.4381103515625,0,129945,mtdw7ahbic,b2dc2d3tj5,ctc
30.097102858873992,406.5729675292969,9,109951,mtdw7ahbic,vacewscfmx,ctc
13.744811348331925,337.5126037597656,6,109951,mtdw7ahbic,evacjx8ufa,ctc
25.120249161577668,277.8389892578125,3,109951,mtdw7ahbic,5428ch6k66,ctc
42.83527592199882,245.880615234375,0,109951,mtdw7ahbic,jk5s56qr7z,ctc
30.106138154992536,383.32440185546875,9,89961,mtdw7ahbic,wbi3fn24t7,ctc
13.963252919197878,314.8247375488281,6,89961,mtdw7ahbic,998j4kzf96,ctc
26.02058984539014,257.7008056640625,3,89961,mtdw7ahbic,n6f45umy6d,ctc
42.873543058500886,234.3101043701172,0,89961,mtdw7ahbic,76ci9myk7p,ctc
31.02136050300025,344.0926513671875,9,69969,mtdw7ahbic,cdpmmd3x94,ctc
16.612720633958894,269.9759521484375,6,69969,mtdw7ahbic,w6x6deer9p,ctc
27.543302985368136,227.04019165039062,3,69969,mtdw7ahbic,2jmreuqetv,ctc
44.75235316315087,227.14976501464844,0,69969,mtdw7ahbic,re8gsgvk8f,ctc
29.9743291292632,277.8946533203125,9,49976,mtdw7ahbic,tvrajecy9p,ctc
19.540156576366854,240.19418334960938,6,49976,mtdw7ahbic,2nhbvmf6ej,ctc
30.465955535713334,191.29461669921875,3,49976,mtdw7ahbic,gajqbt6ysv,ctc
44.55570260057082,212.8357696533203,0,49976,mtdw7ahbic,8jhry9xn7j,ctc
35.500741425769725,322.8992614746094,9,29984,mtdw7ahbic,d4g3xt9cb3,ctc
31.851544769892264,291.7960205078125,6,29984,mtdw7ahbic,hsxhvep3ca,ctc
39.29343984352993,274.8997497558594,3,29984,mtdw7ahbic,gjwra63838,ctc
47.984863221561405,233.99916076660156,0,29984,mtdw7ahbic,j2wwrv4cry,ctc
59.953973138596126,283.07379150390625,9,9995,mtdw7ahbic,wq25f9t25z,ctc
57.79613183028525,247.31185913085938,6,9995,mtdw7ahbic,mj6bkmry97,ctc
56.18997507321247,223.196044921875,3,9995,mtdw7ahbic,b4ey5hnux9,ctc
56.7273094482623,156.81190490722656,0,9995,mtdw7ahbic,ww4ah3du9h,ctc


==> figures/csv/summary-sid.csv <==
score,effective_rank,layer_idx,step,hubert_id,task_id,downstream
64.80426614955763,561.23974609375,9,289886,ixpctsygwg,d29gavtnwe,sid
61.277420918676526,435.4247741699219,6,289886,ixpctsygwg,3y4w8dc88g,sid
68.23415343594715,352.19647216796875,3,289886,ixpctsygwg,gx4cpwvjzu,sid
48.41837353048115,283.271728515625,0,289886,ixpctsygwg,52iitcyadi,sid
64.42855411465277,558.9930419921875,9,269894,ixpctsygwg,nxkgsvki72,sid
59.2897830565992,439.8303527832031,6,269894,ixpctsygwg,6kamivqqze,sid
67.57968731062901,356.15472412109375,3,269894,ixpctsygwg,babatpax49,sid
47.339716398012364,282.58544921875,0,269894,ixpctsygwg,yewvd2vm5g,sid
63.42261544055267,556.9077758789062,9,249901,ixpctsygwg,pq44snptyt,sid
58.441401042297905,437.5763244628906,6,249901,ixpctsygwg,5g7vd5k94z,sid
65.55569021936735,352.6670227050781,3,249901,ixpctsygwg,mz2jfnm3xm,sid
47.242758453520786,282.6641540527344,0,249901,ixpctsygwg,iyt2qa9yut,sid
62.67119137074294,552.1364135742188,9,229909,ixpctsygwg,kcp66min4p,sid
56.684038298388074,441.015625,6,229909,ixpctsygwg,jdt8umqx3c,sid
65.87080353896498,360.90875244140625,3,229909,ixpctsygwg,37bsw24zzg,sid
46.28529875166647,278.0809020996094,0,229909,ixpctsygwg,kiqv4u53eh,sid
61.7864501272573,544.2288208007812,9,209915,ixpctsygwg,xcaxm96hg2,sid
55.26602836019876,436.14501953125,6,209915,ixpctsygwg,egnutnux5e,sid
64.87698460792632,352.63372802734375,3,209915,ixpctsygwg,yf8u5n3hm3,sid
45.18240213307478,278.7130432128906,0,209915,ixpctsygwg,gj96se95yz,sid
59.84729123742577,533.5050659179688,9,189924,ixpctsygwg,ab7kf44fx8,sid
52.69664283117198,423.2617492675781,6,189924,ixpctsygwg,sj3ncvnsah,sid
63.05902314870925,339.3924255371094,3,189924,ixpctsygwg,amcvxq4ac3,sid
44.843049327354265,275.7936096191406,0,189924,ixpctsygwg,fk3bx3mjhj,sid
58.489880014543694,520.2999877929688,9,169933,ixpctsygwg,5tpujz4ic3,sid
51.42406980972003,411.95477294921875,6,169933,ixpctsygwg,677ttkxdkc,sid
61.90764755787177,331.1180419921875,3,169933,ixpctsygwg,sttup8smgm,sid
43.097806326505875,270.60723876953125,0,169933,ixpctsygwg,fvepah38r2,sid
57.726336201672524,493.60211181640625,9,149940,ixpctsygwg,uz2ecxmkdn,sid
50.3332929341898,395.255615234375,6,149940,ixpctsygwg,9j3p79epp8,sid
58.33232335474487,320.60955810546875,3,149940,ixpctsygwg,vuhjdj37q6,sid
43.35232093079627,266.175048828125,0,149940,ixpctsygwg,axcweqzr3s,sid
57.896012604532785,473.74798583984375,9,129947,ixpctsygwg,wteuw6uz9i,sid
49.12131862804509,382.8385009765625,6,129947,ixpctsygwg,6u3tid4h7w,sid
58.18688643800751,327.7210998535156,3,129947,ixpctsygwg,iqthr3q555,sid
42.45545994424918,265.2965393066406,0,129947,ixpctsygwg,w2kg8xd4kg,sid
55.1205914434614,433.6674499511719,9,109954,ixpctsygwg,3jrntredmf,sid
48.697127620894435,337.38580322265625,6,109954,ixpctsygwg,skmt39v2rg,sid
57.03551084717004,307.24176025390625,3,109954,ixpctsygwg,mpu49hvzbg,sid
41.970670221791295,250.33724975585938,0,109954,ixpctsygwg,a7vnwdiq9s,sid
55.072112471215604,368.11407470703125,9,89961,ixpctsygwg,mfi6ivy8hn,sid
49.33947400315113,308.2629699707031,6,89961,ixpctsygwg,cg9769icac,sid
55.968973457762694,285.0576171875,3,89961,ixpctsygwg,4w9zgx7tdt,sid
41.776754332808146,240.37808227539062,0,89961,ixpctsygwg,55eabhyv55,sid
53.302629984244334,292.3896179199219,9,69970,ixpctsygwg,8e3fj8tg34,sid
50.75748394134044,247.25656127929688,6,69970,ixpctsygwg,5n7udf7vzz,sid
52.95115743546237,252.9675750732422,3,69970,ixpctsygwg,v6twqunvcr,sid
41.38892255484184,194.5151824951172,0,69970,ixpctsygwg,sjqmuafmvs,sid
51.24227366379833,200.13815307617188,9,49978,ixpctsygwg,a6yf4asxi3,sid
51.702823900133325,171.49696350097656,6,49978,ixpctsygwg,rta5xy9avd,sid
48.62440916252576,213.60195922851562,3,49978,ixpctsygwg,xiutiis99c,sid
39.15888983153557,170.6583709716797,0,49978,ixpctsygwg,8qmq3wadbf,sid
47.01248333535329,229.35964965820312,9,29986,ixpctsygwg,xmbe28w5vu,sid
51.848260816870685,267.5062255859375,6,29986,ixpctsygwg,yua6bkv5a8,sid
47.25487819658223,296.6552429199219,3,29986,ixpctsygwg,y5khetg2rp,sid
38.81953702581505,237.20132446289062,0,29986,ixpctsygwg,5gpw6i65wu,sid
28.80862925705975,290.98455810546875,9,9994,ixpctsygwg,ve2493p7tj,sid
28.541994909707913,270.9634704589844,6,9994,ixpctsygwg,jdydqwv352,sid
24.6515573869834,232.09613037109375,3,9994,ixpctsygwg,rghds5gn84,sid
20.058174766694947,163.3801727294922,0,9994,ixpctsygwg,e3ppj7ukmq,sid
62.27123984971519,608.3749389648438,9,289882,dss324ci2y,d7swjjudus,sid
61.90764755787177,468.8193664550781,6,289882,dss324ci2y,jsiqvaqdpu,sid
71.68828020845957,368.5568542480469,3,289882,dss324ci2y,zdn3zntvgs,sid
49.06071991273785,273.2688293457031,0,289882,dss324ci2y,qvzyp4eb9s,sid
61.88340807174888,608.4164428710938,9,269891,dss324ci2y,8tbgz9rs7y,sid
61.241061689492184,474.26446533203125,6,269891,dss324ci2y,93ki7uraa3,sid
71.37316688886196,368.0609130859375,3,269891,dss324ci2y,5miwyx9vg3,sid
48.70924736395588,272.2660217285156,0,269891,dss324ci2y,nkkf74f35y,sid
61.204702460307836,609.3632202148438,9,249898,dss324ci2y,2mqrq3wfv7,sid
59.85941098048721,472.2069396972656,6,249898,dss324ci2y,ccq4aakg8p,sid
71.05805356926433,365.0460205078125,3,249898,dss324ci2y,hvcde6ubyd,sid
47.72754817597867,269.8287048339844,0,249898,dss324ci2y,y3w8jfggnj,sid
61.65313295358138,603.8815307617188,9,229907,dss324ci2y,fi2rqa48x5,sid
58.06568900739304,473.7210998535156,6,229907,dss324ci2y,45mbverq2d,sid
69.9430372076112,363.542236328125,3,229907,dss324ci2y,47sswfnhfh,sid
46.830687189431586,261.8798522949219,0,229907,dss324ci2y,tiuyi6ymtp,sid
60.210883529269175,598.938720703125,9,209915,dss324ci2y,tbnff7ka73,sid
55.59326142285783,468.30859375,6,209915,dss324ci2y,at4ivia3yd,sid
66.44043146285298,357.4745178222656,3,209915,dss324ci2y,rk6w3ngbi8,sid
45.67931159859411,262.0981140136719,0,209915,dss324ci2y,w7zkmkqbw3,sid
58.174766694946065,592.4683227539062,9,189923,dss324ci2y,e96yheqec2,sid
54.744879408556535,464.1424865722656,6,189923,dss324ci2y,4c7qid9ea4,sid
65.94352199733365,342.4059753417969,3,189923,dss324ci2y,ex4pev5zr4,sid
45.32783904981215,258.068115234375,0,189923,dss324ci2y,i5g7xad9zv,sid
57.90813234759423,581.6719970703125,9,169931,dss324ci2y,cx73mg2mmx,sid
52.5996848866804,446.4178466796875,6,169931,dss324ci2y,d7c4qxukh3,sid
64.7436674342504,332.6482238769531,3,169931,dss324ci2y,fcyv75g79w,sid
44.309780632650586,251.5706329345703,0,169931,dss324ci2y,sk8qf9a9id,sid
57.78693491697976,575.20654296875,9,149940,dss324ci2y,pe5yvhafa3,sid
51.76342261544056,439.77685546875,6,149940,dss324ci2y,9uqz37sy2r,sid
61.72585141195006,323.2352600097656,3,149940,dss324ci2y,9pjkg87yft,sid
43.861350139377045,246.63165283203125,0,149940,dss324ci2y,dmxdvtks7f,sid
56.92643315961702,555.9586791992188,9,129949,dss324ci2y,ffpsj6nyti,sid
50.45449036480426,423.5848083496094,6,129949,dss324ci2y,esmvfb9faj,sid
59.95636892497879,300.8473815917969,3,129949,dss324ci2y,538vdrtqy8,sid
42.3827414858805,241.941650390625,0,129949,dss324ci2y,4ix9ei92gp,sid
56.28408677736032,539.696533203125,9,109956,dss324ci2y,xv47yswuw6,sid
50.648406253787414,417.699951171875,6,109956,dss324ci2y,t6pjgjs566,sid
58.81711307720276,288.77117919921875,3,109956,dss324ci2y,ingkyrs7sj,sid
42.770573263846806,233.6944122314453,0,109956,dss324ci2y,qnwtmcshc8,sid
54.611562234880616,507.6017761230469,9,89965,dss324ci2y,a7hgjc2e4z,sid
50.91504060113926,373.8229675292969,6,89965,dss324ci2y,k4d6jujspj,sid
55.42358501999758,262.4272766113281,3,89965,dss324ci2y,vwgxpcgms7,sid
41.54647921464065,217.2946319580078,0,89965,dss324ci2y,3iujm7ecn4,sid
52.95115743546237,437.359375,9,69972,dss324ci2y,s7psjfwmu2,sid
51.16955520542964,317.9879455566406,6,69972,dss324ci2y,zjkq24mcww,sid
54.34492788752878,235.60154724121094,3,69972,dss324ci2y,jszk3wj2tj,sid
41.03745000605987,180.7036590576172,0,69972,dss324ci2y,kj4y25ckxc,sid
50.6968852260332,321.2729797363281,9,49980,dss324ci2y,qm5urmijwe,sid
51.5452672403345,235.95489501953125,6,49980,dss324ci2y,ras8fe9zg5,sid
50.38177190643558,185.55059814453125,3,49980,dss324ci2y,d3hw965zde,sid
40.07999030420555,166.01412963867188,0,49980,dss324ci2y,2vzdu583ug,sid
50.6968852260332,280.148193359375,9,29988,dss324ci2y,p9bdhzwjmg,sid
52.11489516422252,278.39385986328125,6,29988,dss324ci2y,x3t9mej8ct,sid
48.8425645376318,270.60040283203125,3,29988,dss324ci2y,b2e7nahhe6,sid
38.41958550478729,227.5149688720703,0,29988,dss324ci2y,iu38fg3zpg,sid
29.40249666707066,287.4794616699219,9,9995,dss324ci2y,h6fupnmwcw,sid
28.372318506847655,265.13262939453125,6,9995,dss324ci2y,5b9tr35j69,sid
25.499939401284692,228.75869750976562,3,9995,dss324ci2y,uc37gq3btj,sid
19.912737849957583,163.8446807861328,0,9995,dss324ci2y,ewe8bs3hun,sid
61.5804144952127,594.5858154296875,9,289882,tfh7q44cu5,884ucbn83a,sid
63.38625621136832,440.6929626464844,6,289882,tfh7q44cu5,afkc6ube52,sid
71.32468791661617,360.1719055175781,3,289882,tfh7q44cu5,dtfmrgmtza,sid
49.181917343352325,264.57379150390625,0,289882,tfh7q44cu5,g6h94sv55c,sid
60.380559932129444,597.0277099609375,9,269889,tfh7q44cu5,fdqvwwppme,sid
62.38031753726821,442.35870361328125,6,269889,tfh7q44cu5,6tkkhgpw3g,sid
70.77929947885104,358.1414489746094,3,269889,tfh7q44cu5,9md55hi565,sid
48.76984607926312,263.06597900390625,0,269889,tfh7q44cu5,a79n8chdjk,sid
60.62295479335839,591.5508422851562,9,249897,tfh7q44cu5,nuvy4bmdbj,sid
61.64101321051994,446.7507019042969,6,249897,tfh7q44cu5,rahhuuxicm,sid
68.76742213065083,352.5946960449219,3,249897,tfh7q44cu5,p4n4m4stgt,sid
47.703308689855774,260.8958435058594,0,249897,tfh7q44cu5,4gt3y36k23,sid
60.74415222397285,588.6531982421875,9,229905,tfh7q44cu5,z53wcgwrm6,sid
60.04120712640892,440.2491455078125,6,229905,tfh7q44cu5,w2am3rmfq2,sid
68.33111138043874,359.5910339355469,3,229905,tfh7q44cu5,yd7dhvwvcj,sid
46.5519330990183,256.59002685546875,0,229905,tfh7q44cu5,arh92eej6m,sid
59.15646588292328,582.2997436523438,9,209913,tfh7q44cu5,775qzkjvb4,sid
58.68379590352685,441.8759460449219,6,209913,tfh7q44cu5,hxx3yyytr4,sid
66.17379711550116,346.9111328125,3,209913,tfh7q44cu5,rykfxhpskj,sid
45.885347230638715,257.1217041015625,0,209913,tfh7q44cu5,2meikmv4mm,sid
58.32020361168343,580.4191284179688,9,189921,tfh7q44cu5,59qdtddkkq,sid
58.162646951884625,429.7806091308594,6,189921,tfh7q44cu5,ndrgbdr5c8,sid
65.76172585141194,332.3891296386719,3,189921,tfh7q44cu5,vnjevv92zf,sid
45.04908495939886,255.10581970214844,0,189921,tfh7q44cu5,74vd29k7j6,sid
58.259604896376196,569.1830444335938,9,169929,tfh7q44cu5,dt8taiwghz,sid
55.61750090898073,415.8086853027344,6,169929,tfh7q44cu5,9fjd77s3tt,sid
64.50127257302145,326.9624938964844,3,169929,tfh7q44cu5,rv9m8pgm9r,sid
44.07950551448309,247.9640350341797,0,169929,tfh7q44cu5,32v6n5zd3k,sid
59.10798691067749,550.9844360351562,9,149938,tfh7q44cu5,u78umy6u5g,sid
54.01769482486971,411.6086120605469,6,149938,tfh7q44cu5,meyrrshein,sid
62.51363471094413,323.48150634765625,3,149938,tfh7q44cu5,kyfczymg46,sid
43.49775784753363,244.49261474609375,0,149938,tfh7q44cu5,7p8yihae6v,sid
56.405284207974795,534.1666259765625,9,129946,tfh7q44cu5,d2nbescrvg,sid
53.15719306750697,389.9009704589844,6,129946,tfh7q44cu5,58b2yesuq5,sid
61.071385286631916,314.3699035644531,3,129946,tfh7q44cu5,vrq35sgq5q,sid
42.516058659556414,237.40399169921875,0,129946,tfh7q44cu5,9uzxq3xu2q,sid
56.00533268694704,499.52081298828125,9,109954,tfh7q44cu5,w24s7akt5h,sid
52.68452308811054,355.4640197753906,6,109954,tfh7q44cu5,qq3f8rvfty,sid
58.259604896376196,294.86572265625,3,109954,tfh7q44cu5,4m6yz5sbd6,sid
41.970670221791295,234.1922607421875,0,109954,tfh7q44cu5,4xkn96yztb,sid
56.46588292328203,448.5635986328125,9,89961,tfh7q44cu5,m7kamjre7e,sid
51.82402133074778,328.72100830078125,6,89961,tfh7q44cu5,9r8tyt2xc6,sid
56.28408677736032,275.991455078125,3,89961,tfh7q44cu5,ktvd2rvyic,sid
41.86159253423828,218.3839569091797,0,89961,tfh7q44cu5,wdbzj3pbe5,sid
55.48418373530482,371.4349060058594,9,69969,tfh7q44cu5,xtznx4mvkt,sid
52.260332080959884,277.690673828125,6,69969,tfh7q44cu5,ad6i243chm,sid
54.49036480426614,241.52322387695312,3,69969,tfh7q44cu5,wyvfktuupi,sid
39.8860744152224,187.62307739257812,0,69969,tfh7q44cu5,c58uv5s9jr,sid
51.61798569870319,274.23150634765625,9,49978,tfh7q44cu5,divc6q52yh,sid
52.04217670585384,200.97454833984375,6,49978,tfh7q44cu5,hum59hggd4,sid
51.31499212216701,206.16851806640625,3,49978,tfh7q44cu5,2kcbsx25nd,sid
41.43740152708762,174.5382080078125,0,49978,tfh7q44cu5,m2psv9ugxu,sid
49.3031147739668,308.595947265625,9,29985,tfh7q44cu5,2szz236679,sid
52.72088231729487,303.6283874511719,6,29985,tfh7q44cu5,ukig72dxji,sid
49.40007271845837,293.75103759765625,3,29985,tfh7q44cu5,8vimwjtnhp,sid
39.437643921948855,236.38970947265625,0,29985,tfh7q44cu5,9mksgicgxk,sid
29.487334868500785,283.61962890625,9,9995,tfh7q44cu5,rixbp9c9ig,sid
29.42673615319355,260.80926513671875,6,9995,tfh7q44cu5,7mtxm997zx,sid
26.493758332323353,228.99246215820312,3,9995,tfh7q44cu5,w8shiwu9dx,sid
20.72476063507454,160.10105895996094,0,9995,tfh7q44cu5,qy2crh7prd,sid
58.87771179251,592.2282104492188,9,289883,hes2g9f3yn,u5hr5qfik7,sid
61.02290631438614,449.85223388671875,6,289883,hes2g9f3yn,cpv8kmgvd8,sid
68.74318264452793,330.9557800292969,3,289883,hes2g9f3yn,9w2wuas4qu,sid
49.66670706581021,287.0220947265625,0,289883,hes2g9f3yn,pvgzkq89vy,sid
58.18688643800751,589.5126953125,9,269891,hes2g9f3yn,vzw22xit3s,sid
59.38674100109078,451.3334655761719,6,269891,hes2g9f3yn,j8s799dek3,sid
68.0887165192098,327.14044189453125,3,269891,hes2g9f3yn,98wsesi3p3,sid
49.65458732274875,285.7334289550781,0,269891,hes2g9f3yn,ycsdsc3pd6,sid
57.03551084717004,590.6576538085938,9,249899,hes2g9f3yn,462q6t7w9b,sid
58.91407102169433,454.90130615234375,6,249899,hes2g9f3yn,zwwvnduwy2,sid
66.92522118531087,326.01873779296875,3,249899,hes2g9f3yn,i9bfvivvv8,sid
47.90934432190038,279.4580078125,0,249899,hes2g9f3yn,qsj3vzdc8d,sid
57.265785965337535,586.1564331054688,9,229906,hes2g9f3yn,4kfnmr4pv6,sid
57.49606108350503,456.5212707519531,6,229906,hes2g9f3yn,wwmx8umey8,sid
66.04047994182524,321.948974609375,3,229906,hes2g9f3yn,3xh2kg6up3,sid
47.52151254393407,281.7311096191406,0,229906,hes2g9f3yn,wu6pz5vj24,sid
56.49012240940492,575.6919555664062,9,209913,hes2g9f3yn,4nhjfm83wg,sid
55.72657859653375,448.50543212890625,6,209913,hes2g9f3yn,8n3dh8p6n4,sid
65.49509150406011,315.5139465332031,3,209913,hes2g9f3yn,yp5j3vnnx3,sid
46.661010786571325,275.641357421875,0,209913,hes2g9f3yn,ecxzjqz3we,sid
55.7144588534723,569.7464599609375,9,189921,hes2g9f3yn,4iyvfhk7pa,sid
54.00557508180827,456.5166931152344,6,189921,hes2g9f3yn,t4npyvgutm,sid
63.78620773239607,305.82757568359375,3,189921,hes2g9f3yn,d22638fmmb,sid
45.752030056962795,275.0313720703125,0,189921,hes2g9f3yn,tm8bc9h79z,sid
53.99345533874682,562.2603149414062,9,169929,hes2g9f3yn,3h9kwqh2xz,sid
53.290510241182886,428.4759216308594,6,169929,hes2g9f3yn,eeks9h3kig,sid
61.95612653011756,289.77880859375,3,169929,hes2g9f3yn,gb63sa8hpr,sid
45.38843776511938,267.1549072265625,0,169929,hes2g9f3yn,c3fz2rbmp6,sid
54.563083262634834,541.4730834960938,9,149937,hes2g9f3yn,857rmb44zr,sid
51.230153920736875,429.337158203125,6,149937,hes2g9f3yn,94abwhcb6a,sid
60.87746939764877,285.7450256347656,3,149937,hes2g9f3yn,xcm3q55f73,sid
44.140104229790325,265.1399841308594,0,149937,hes2g9f3yn,kacwdh2592,sid
52.30881105320567,529.8318481445312,9,129944,hes2g9f3yn,p37is3wkz9,sid
50.89080111501636,414.5531311035156,6,129944,hes2g9f3yn,6att5m937i,sid
60.42903890437523,279.9545593261719,3,129944,hes2g9f3yn,m4xep22jum,sid
44.2613016604048,257.842529296875,0,129944,hes2g9f3yn,q7baizqkgj,sid
52.05429644891528,507.5248107910156,9,109953,hes2g9f3yn,78z8difc6g,sid
50.57568779541873,373.11865234375,6,109953,hes2g9f3yn,tuim9xvjjg,sid
59.83517149436432,253.34239196777344,3,109953,hes2g9f3yn,2xuiz2b6hm,sid
44.21282268815901,249.21102905273438,0,109953,hes2g9f3yn,hegieu7y2s,sid
50.87868137195491,462.3836669921875,9,89961,hes2g9f3yn,s2azg4728q,sid
55.544782450612054,228.74691772460938,3,89961,hes2g9f3yn,4cx53niuuv,sid
42.419100715064836,238.4464874267578,0,89961,hes2g9f3yn,vys4468ecq,sid
52.63604411586474,390.41241455078125,9,69969,hes2g9f3yn,iqmcfaytcm,sid
49.81214398254757,282.0286865234375,6,69969,hes2g9f3yn,4aarnq8d64,sid
53.10871409526118,196.2434539794922,3,69969,hes2g9f3yn,c4eyvya538,sid
41.970670221791295,213.18304443359375,0,69969,hes2g9f3yn,t6z3wt854g,sid
52.63604411586474,295.9050598144531,9,49976,hes2g9f3yn,apy3pqp9at,sid
53.193552296691315,228.09732055664062,6,49976,hes2g9f3yn,3kw3qar7rd,sid
52.30881105320567,178.57113647460938,3,49976,hes2g9f3yn,spjrneb8if,sid
42.67361531935523,209.59442138671875,0,49976,hes2g9f3yn,jjj5z9dud6,sid
49.763665010301786,298.4853820800781,9,29985,hes2g9f3yn,b4h7hmzb48,sid
54.26008968609865,268.8871154785156,6,29985,hes2g9f3yn,4ipsaqmhas,sid
48.612289419464304,262.520751953125,3,29985,hes2g9f3yn,i3js2tyi2m,sid
39.437643921948855,236.52569580078125,0,29985,hes2g9f3yn,v6bxsf5hwz,sid
30.262998424433402,298.9396057128906,9,9994,hes2g9f3yn,ki2bdf8yjt,sid
28.43291722215489,261.60791015625,6,9994,hes2g9f3yn,pebizsdrve,sid
25.172706338625623,230.62060546875,3,9994,hes2g9f3yn,ck3du4tzg7,sid
20.373288086292572,153.9154815673828,0,9994,hes2g9f3yn,t95chxrxdw,sid
60.90170888377167,595.370849609375,9,289882,2zcqrmsesr,7zmd9vzx5k,sid
62.67119137074294,454.1217346191406,6,289882,2zcqrmsesr,frnt8n98xh,sid
68.10083626227123,359.209716796875,3,289882,2zcqrmsesr,htrrk33v3i,sid
50.502969337050054,286.0445251464844,0,289882,2zcqrmsesr,2tj6stbzhy,sid
59.968488668040244,596.990966796875,9,269891,2zcqrmsesr,cv6kqxtryu,sid
62.78026905829597,455.6830749511719,6,269891,2zcqrmsesr,5epexgfmc8,sid
67.38577142164586,359.00457763671875,3,269891,2zcqrmsesr,ia224gd488,sid
49.593988607441524,287.3348693847656,0,269891,2zcqrmsesr,dgqrvwptsy,sid
60.56235607805115,598.060546875,9,249899,2zcqrmsesr,7ureqtmkwx,sid
62.07732396073203,460.36602783203125,6,249899,2zcqrmsesr,um8rd6di3q,sid
66.68282632408193,362.6811828613281,3,249899,2zcqrmsesr,6i6s4xp32q,sid
48.612289419464304,286.1700439453125,0,249899,2zcqrmsesr,aksknqu42p,sid
59.7018543206884,586.3302612304688,9,229907,2zcqrmsesr,hykkvt56d2,sid
60.65931402254272,458.8509826660156,6,229907,2zcqrmsesr,h3u2dpap6z,sid
65.30117561507696,359.6470947265625,3,229907,2zcqrmsesr,sxvm83yaih,sid
47.654829717609985,285.2334289550781,0,229907,2zcqrmsesr,8ty3qjmvj2,sid
58.69591564658829,583.89990234375,9,209917,2zcqrmsesr,nwphee28ny,sid
59.32614228578355,456.6220703125,6,209917,2zcqrmsesr,syhay5mrsd,sid
63.6892497879045,355.14111328125,3,209917,2zcqrmsesr,xapsgcscb5,sid
47.02460307841474,276.3470153808594,0,209917,2zcqrmsesr,3vb2x5e85j,sid
57.49606108350503,582.3313598632812,9,189924,2zcqrmsesr,dyhqepmumw,sid
57.25366622227609,451.1322937011719,6,189924,2zcqrmsesr,6k4cq7rzrk,sid
62.76814931523451,351.31622314453125,3,189924,2zcqrmsesr,vn3djazp5k,sid
45.58235365410253,275.78070068359375,0,189924,2zcqrmsesr,7g784uqjfp,sid
56.69615804144952,572.41650390625,9,169933,2zcqrmsesr,ss7mpd3sk8,sid
55.52054296448915,442.0500183105469,6,169933,2zcqrmsesr,bk8zbpgpyu,sid
61.822809356441645,340.8338623046875,3,169933,2zcqrmsesr,vzzq23xnbd,sid
45.86110774451582,272.0852355957031,0,169933,2zcqrmsesr,snxmms7s5r,sid
56.00533268694704,561.2844848632812,9,149940,2zcqrmsesr,wri2pr9qwf,sid
54.235850199975765,439.0081481933594,6,149940,2zcqrmsesr,kseqrtd6ci,sid
60.91382862683311,337.9080810546875,3,149940,2zcqrmsesr,fjppgs3e6u,sid
44.51581626469519,267.86566162109375,0,149940,2zcqrmsesr,yskwcqt63k,sid
55.87201551327112,547.2694091796875,9,129949,2zcqrmsesr,yk8hmt9zpd,sid
53.654102533026304,425.69000244140625,6,129949,2zcqrmsesr,q346swtm97,sid
59.61701611925827,313.8046569824219,3,129949,2zcqrmsesr,t4v67v5jax,sid
43.994667313052965,266.1245422363281,0,129949,2zcqrmsesr,htzhrnce2t,sid
54.332808144467336,530.2994384765625,9,109956,2zcqrmsesr,fxhgxc9m2s,sid
51.945218761362256,411.5780029296875,6,109956,2zcqrmsesr,9h7jvkweu2,sid
57.92025209065568,307.2968444824219,3,109956,2zcqrmsesr,q8hv9kaqi7,sid
43.400799903042056,254.93313598632812,0,109956,2zcqrmsesr,ty59tk7gq2,sid
54.01769482486971,490.4133605957031,9,89964,2zcqrmsesr,ysvpcamtyf,sid
54.029814567931155,373.37457275390625,6,89964,2zcqrmsesr,24kmi8tez8,sid
56.19924857593019,283.1804504394531,3,89964,2zcqrmsesr,hmznfbf62q,sid
42.74633377772391,251.8350372314453,0,89964,2zcqrmsesr,drnaacbcb7,sid
52.33305053932856,426.216064453125,9,69970,2zcqrmsesr,f596u3ich4,sid
52.987516664646705,330.4781188964844,6,69970,2zcqrmsesr,6iq5bjwrrk,sid
54.28432917222155,250.9689178466797,3,69970,2zcqrmsesr,3itw7pt9zu,sid
42.9766088958914,234.83033752441406,0,69970,2zcqrmsesr,htpi9nwtbg,sid
50.55144830929584,362.0292663574219,9,49978,2zcqrmsesr,weunxiha79,sid
52.72088231729487,293.812255859375,6,49978,2zcqrmsesr,ci4ki7p96s,sid
52.11489516422252,216.9809112548828,3,49978,2zcqrmsesr,ykmu2678b2,sid
42.20094533995879,209.83151245117188,0,49978,2zcqrmsesr,czfrpbv7d2,sid
49.6909465519331,342.74493408203125,9,29985,2zcqrmsesr,npjh8g2gcj,sid
52.854199490970785,315.3085021972656,6,29985,2zcqrmsesr,vppngzk37u,sid
49.01224094049206,285.7470703125,3,29985,2zcqrmsesr,brsgiwipwj,sid
40.479941825233304,239.6389923095703,0,29985,2zcqrmsesr,s28x6e6kgg,sid
30.056962792388802,293.4051208496094,9,9995,2zcqrmsesr,ujxa86e4fg,sid
28.202642103987397,265.0586853027344,6,9995,2zcqrmsesr,z429g5ed9a,sid
25.13634710944128,235.35867309570312,3,9995,2zcqrmsesr,s5gjcb7ike,sid
21.027754211610713,158.82740783691406,0,9995,2zcqrmsesr,mvxd6yzdgu,sid
64.45279360077566,479.970947265625,9,289883,xhvfnw96q5,i5deqhmdzs,sid
63.628651072597265,426.636962890625,6,289883,xhvfnw96q5,zr6riqbh8k,sid
68.36747060962307,371.0817565917969,3,289883,xhvfnw96q5,wd9ekgin7j,sid
51.133195976245304,286.0799865722656,0,289883,xhvfnw96q5,zpjyxc44pk,sid
63.74984850321174,483.6600036621094,9,269891,xhvfnw96q5,a3vc2bngag,sid
62.21064113440795,435.33343505859375,6,269891,xhvfnw96q5,ecx5jchqfz,sid
68.35535086656162,374.15679931640625,3,269891,xhvfnw96q5,tvuppf4i4b,sid
50.55144830929584,285.66326904296875,0,269891,xhvfnw96q5,6gx4ykc5qd,sid
62.2227608774694,484.0997619628906,9,249899,xhvfnw96q5,hkcusgfsgp,sid
61.241061689492184,441.85296630859375,6,249899,xhvfnw96q5,uutye37b73,sid
67.8826808871652,373.907470703125,3,249899,xhvfnw96q5,iq7q29x6g4,sid
50.35753242031269,282.78253173828125,0,249899,xhvfnw96q5,fh4qqnakz4,sid
61.919767300933216,480.8494873046875,9,229905,xhvfnw96q5,q9gb2azp9g,sid
59.0837474245546,438.42156982421875,6,229905,xhvfnw96q5,ctcpe5x6mr,sid
66.94946067143377,363.0047302246094,3,229905,xhvfnw96q5,ik7zubicvu,sid
48.39413404435826,277.1921691894531,0,229905,xhvfnw96q5,ic3mkdxqfy,sid
61.28954066173797,470.1558532714844,9,209914,xhvfnw96q5,aajqyfwa2t,sid
54.34492788752878,429.5095520019531,6,169930,xhvfnw96q5,xrmpm5uezj,sid
61.93188704399467,350.86016845703125,3,169930,xhvfnw96q5,3ktfgzisum,sid
45.77626954308568,268.5931701660156,0,169930,xhvfnw96q5,rbsj24cewb,sid
58.126287722700276,451.2818298339844,9,149939,xhvfnw96q5,gen66tiv56,sid
51.92097927523937,417.4172058105469,6,149939,xhvfnw96q5,whqekhhsi3,sid
59.75033329293419,338.7461853027344,3,149939,xhvfnw96q5,uemzs5d238,sid
44.41885832020361,257.93377685546875,0,149939,xhvfnw96q5,mkqs4tszr5,sid
56.223488062053086,434.5447082519531,9,129946,xhvfnw96q5,2ynvixiq5i,sid
52.58756514361895,403.5790710449219,6,129946,xhvfnw96q5,bistn2r68p,sid
59.483698945582354,325.26239013671875,3,129946,xhvfnw96q5,dfwy8upvkw,sid
44.56429523694098,258.097900390625,0,129946,xhvfnw96q5,qu549n9hjh,sid
55.459944249181916,403.21051025390625,9,109953,xhvfnw96q5,bpk66bbuci,sid
51.19379469155254,371.8687438964844,6,109953,xhvfnw96q5,k7u3q93w5n,sid
57.82329414616411,311.7320861816406,3,109953,xhvfnw96q5,sds3c7h4zm,sid
44.24918191734335,248.50450134277344,0,109953,xhvfnw96q5,i8znvegi3y,sid
52.97539692158526,369.7769470214844,9,89961,xhvfnw96q5,timxbk4tqn,sid
51.084717003999515,334.0231018066406,6,89961,xhvfnw96q5,rpavwq7s4y,sid
56.74463701369531,276.3603210449219,3,89961,xhvfnw96q5,qey9muxh22,sid
43.50987759059508,242.04942321777344,0,89961,xhvfnw96q5,ajudp3wxpb,sid
53.07235486607684,322.1235656738281,9,69969,xhvfnw96q5,stemydjcj8,sid
51.10895649012242,286.17071533203125,6,69969,xhvfnw96q5,x4kz8ijkiv,sid
56.04169191613138,245.98568725585938,3,69969,xhvfnw96q5,dexdmr8nsf,sid
42.5887771179251,226.8426971435547,0,69969,xhvfnw96q5,rgawi2qw8z,sid
51.20591443461399,265.45611572265625,9,49977,xhvfnw96q5,9h582qx9pa,sid
51.04835777481518,218.44769287109375,6,49977,xhvfnw96q5,r9s6hk6dry,sid
51.533147497273056,191.7880859375,3,49977,xhvfnw96q5,z9yt7id737,sid
41.54647921464065,194.8056182861328,0,49977,xhvfnw96q5,zz6rnk2fnc,sid
50.21209550357533,287.053466796875,9,29985,xhvfnw96q5,5jhgn9sray,sid
51.63010544176464,292.1806945800781,6,29985,xhvfnw96q5,jajrdefcri,sid
48.34565507211247,282.9704284667969,3,29985,xhvfnw96q5,nsbhjvtkn8,sid
39.025572657859655,235.10606384277344,0,29985,xhvfnw96q5,fggf72k76n,sid
28.590473881953706,281.095703125,9,9995,xhvfnw96q5,9ytaceb9zu,sid
28.190522360925947,255.7103729248047,6,9995,xhvfnw96q5,8qqaafcsys,sid
25.330262998424434,229.56283569335938,3,9995,xhvfnw96q5,9c4b5nxfae,sid
19.815779905466005,148.2685089111328,0,9995,xhvfnw96q5,jtc8bkjsmy,sid
58.41716155617501,554.4684448242188,9,289885,wki9ipj4mp,vxrrba6bwi,sid
64.70730820506606,394.79132080078125,6,289885,wki9ipj4mp,wa5yz92ycx,sid
69.56732517270635,333.6348571777344,3,289885,wki9ipj4mp,2bz5g6zcub,sid
50.43025087868137,282.91455078125,0,289885,wki9ipj4mp,wx8mc6pc8t,sid
57.79905466004121,554.3819580078125,9,269893,wki9ipj4mp,4sw8f2uwe7,sid
64.27099745485395,394.1585388183594,6,269893,wki9ipj4mp,tyw54traba,sid
69.7127620894437,336.5148010253906,3,269893,wki9ipj4mp,6suy47waxt,sid
49.66670706581021,280.1182861328125,0,269893,wki9ipj4mp,iw7zwsbux3,sid
57.56877954187372,553.2640991210938,9,249900,wki9ipj4mp,ncpy6kdy5c,sid
62.683311113804386,395.4856262207031,6,249900,wki9ipj4mp,58i9fnmeiu,sid
68.96133801963398,331.2614440917969,3,249900,wki9ipj4mp,eg6iazx287,sid
48.369894558235366,278.71026611328125,0,249900,wki9ipj4mp,jbufi9iba9,sid
57.18094776390741,541.3742065429688,9,229907,wki9ipj4mp,zc75vfsmmw,sid
60.10180584171616,400.4519348144531,6,229907,wki9ipj4mp,a3gseuxze8,sid
67.8826808871652,329.32049560546875,3,229907,wki9ipj4mp,yaxdsqazwy,sid
47.921464064961825,276.9820861816406,0,229907,wki9ipj4mp,b8ap9cm3rp,sid
55.7144588534723,541.4359130859375,9,209914,wki9ipj4mp,z5s4m3gc73,sid
59.27766331353775,392.6130676269531,6,209914,wki9ipj4mp,vmedjn96nn,sid
67.61604653981335,321.8756103515625,3,209914,wki9ipj4mp,uasbyipr9d,sid
47.339716398012364,273.9221496582031,0,209914,wki9ipj4mp,fmptjiaibu,sid
54.69640043631075,532.5709838867188,9,189921,wki9ipj4mp,ccc2nzj8vh,sid
57.81117440310265,382.5841064453125,6,189921,wki9ipj4mp,i647rug8fy,sid
65.09513998303235,313.5850830078125,3,189921,wki9ipj4mp,iqubdkiz2e,sid
47.01248333535329,273.75360107421875,0,189921,wki9ipj4mp,nc8tymyd6h,sid
53.77529996364076,524.6145629882812,9,169928,wki9ipj4mp,n87a2gh2zs,sid
57.25366622227609,367.5654296875,6,169928,wki9ipj4mp,z47mmqvp38,sid
64.84062537874196,305.6949157714844,3,169928,wki9ipj4mp,uq9dxgkg45,sid
45.94594594594595,267.7222595214844,0,169928,wki9ipj4mp,kmiyrrrxr6,sid
52.35729002545146,532.6720581054688,9,149937,wki9ipj4mp,x3evhchyqb,sid
56.235607805114526,359.2266540527344,6,149937,wki9ipj4mp,wws5v7784b,sid
63.08326263483214,294.475830078125,3,149937,wki9ipj4mp,zy4rtfgnpy,sid
44.358259604896375,262.6769104003906,0,149937,wki9ipj4mp,k9fkk524qx,sid
52.87843897709369,516.8184204101562,9,129946,wki9ipj4mp,sd2658a25w,sid
53.169312810568414,343.89892578125,6,129946,wki9ipj4mp,2h5inissyw,sid
60.91382862683311,278.10662841796875,3,129946,wki9ipj4mp,5aqmt83gxq,sid
43.861350139377045,263.60101318359375,0,129946,wki9ipj4mp,knrhkf8ttm,sid
52.58756514361895,496.9552001953125,9,109954,wki9ipj4mp,yn8trq2fs8,sid
51.92097927523937,316.1473693847656,6,109954,wki9ipj4mp,4in4devxwx,sid
60.27148224457641,259.3232727050781,3,109954,wki9ipj4mp,7jgbvqkufh,sid
43.70379347957824,250.15814208984375,0,109954,wki9ipj4mp,a8bcikd38u,sid
53.39958792873591,473.7922668457031,9,89962,wki9ipj4mp,wz3gjz3gn3,sid
51.7513028723791,284.98846435546875,6,89962,wki9ipj4mp,fqwhkfxxik,sid
58.08992849351594,237.06472778320312,3,89962,wki9ipj4mp,2uxh4aer89,sid
43.012968125075744,234.9398651123047,0,89962,wki9ipj4mp,zt8vd9imjg,sid
50.89080111501636,411.97796630859375,9,69970,wki9ipj4mp,zhps4jywzu,sid
51.533147497273056,208.25648498535156,6,69970,wki9ipj4mp,rtg4ez6sb9,sid
55.03575324203127,184.8804473876953,3,69970,wki9ipj4mp,fnqdyi5248,sid
42.3827414858805,203.0673370361328,0,69970,wki9ipj4mp,6mi42m68gr,sid
49.75154526724033,298.0815734863281,9,49978,wki9ipj4mp,wajinptfjf,sid
53.26627075506,163.13417053222656,6,49978,wki9ipj4mp,42negs8krx,sid
52.63604411586474,158.88748168945312,3,49978,wki9ipj4mp,yfqepnm7wk,sid
42.22518482608169,172.11114501953125,0,49978,wki9ipj4mp,n5c9jzp8wv,sid
50.73324445521755,328.491455078125,9,29986,wki9ipj4mp,diw35a3bgi,sid
52.46636771300448,271.6053466796875,6,29986,wki9ipj4mp,bp6q32jkch,sid
48.369894558235366,278.8590087890625,3,29986,wki9ipj4mp,6vmzrrm3rs,sid
41.09804872136711,244.94898986816406,0,29986,wki9ipj4mp,fpz5z4ijz9,sid
28.917706944612775,299.1131286621094,9,9994,wki9ipj4mp,5ppjtzjvuq,sid
29.76608895891407,253.2112274169922,6,9994,wki9ipj4mp,vx6fsgs422,sid
26.215004241910073,228.64332580566406,3,9994,wki9ipj4mp,mtj2azuvr9,sid
21.91249545509635,161.7287139892578,0,9994,wki9ipj4mp,hfvrc5i47q,sid
56.53860138165071,493.4823303222656,9,289889,jgi4ujm7t7,vk2wp87n6j,sid
65.43449278875288,401.38409423828125,6,289889,jgi4ujm7t7,tbugrek8wx,sid
69.99151617985699,368.8274230957031,3,289889,jgi4ujm7t7,nk9y28mvrm,sid
50.393891649497036,273.90179443359375,0,289889,jgi4ujm7t7,g6fvffedtf,sid
56.46588292328203,505.53411865234375,9,269896,jgi4ujm7t7,nbevbrpgvv,sid
66.07683917100957,397.0337219238281,6,269896,jgi4ujm7t7,zcya7sdta7,sid
68.9128590473882,364.57513427734375,3,269896,jgi4ujm7t7,bqhza6tka7,sid
49.545509635195735,271.8831787109375,0,269896,jgi4ujm7t7,qcbkdutvyu,sid
56.320446006544664,510.4374694824219,9,249903,jgi4ujm7t7,v2ivnk3ru2,sid
64.31947642709974,404.09918212890625,6,249903,jgi4ujm7t7,hfi8qvucb2,sid
68.28263240819294,371.8233642578125,3,249903,jgi4ujm7t7,ke35yu4pa4,sid
48.515331474972726,273.167724609375,0,249903,jgi4ujm7t7,68bz6g3b46,sid
55.787177311840985,509.3302307128906,9,229910,jgi4ujm7t7,zgy37754j7,sid
62.07732396073203,397.2484436035156,6,229910,jgi4ujm7t7,2jucbhfswg,sid
67.28881347715429,367.12139892578125,3,229910,jgi4ujm7t7,edvr4xtiu6,sid
48.76984607926312,272.9799499511719,0,229910,jgi4ujm7t7,762xg96p63,sid
55.93261422857836,511.4212341308594,9,209919,jgi4ujm7t7,9he5xcarvq,sid
60.925948369894556,393.4671325683594,6,209919,jgi4ujm7t7,txgzpjrm9y,sid
65.7496061083505,359.849853515625,3,209919,jgi4ujm7t7,38wgqfrub6,sid
47.654829717609985,271.0253601074219,0,209919,jgi4ujm7t7,7xj2akpvcz,sid
53.896497394255235,506.1088562011719,9,189924,jgi4ujm7t7,zidb6n3e63,sid
59.26554357047631,380.1263122558594,6,189924,jgi4ujm7t7,y68aqmn5zr,sid
64.63458974669737,348.875244140625,3,189924,jgi4ujm7t7,j8cqtnvsqi,sid
46.564052842079754,266.7251892089844,0,189924,jgi4ujm7t7,zixmx5e4y3,sid
54.96303478366259,518.12744140625,9,169933,jgi4ujm7t7,fwz3556b4q,sid
58.586837959035265,377.9013671875,6,169933,jgi4ujm7t7,wuc9b8qvzf,sid
63.88316567688766,345.03277587890625,3,169933,jgi4ujm7t7,hj2mumwv5t,sid
46.115622348806205,267.7972106933594,0,169933,jgi4ujm7t7,pjn9r9jvww,sid
53.799539449763664,502.67987060546875,9,149940,jgi4ujm7t7,c397rejwcc,sid
56.67191855532663,368.9681396484375,6,149940,jgi4ujm7t7,f6qim6fwz7,sid
63.20446006544661,343.235595703125,3,149940,jgi4ujm7t7,zqpxfbqpjy,sid
46.01866440431463,266.50994873046875,0,149940,jgi4ujm7t7,f3sk2ddqbx,sid
51.59374621258029,503.0865783691406,9,129947,jgi4ujm7t7,3r7w6884g7,sid
54.32068840140589,345.8299865722656,6,129947,jgi4ujm7t7,3q65qj8eiq,sid
60.70779299478851,324.7444763183594,3,129947,jgi4ujm7t7,7uc6iunc7r,sid
44.709732153678345,257.325439453125,0,129947,jgi4ujm7t7,nkgm4k8xeh,sid
51.702823900133325,516.623046875,9,109955,jgi4ujm7t7,pp5wxrnis9,sid
54.599442491819175,316.33148193359375,6,109955,jgi4ujm7t7,rz775rhesc,sid
60.61083505029693,303.38482666015625,3,109955,jgi4ujm7t7,8jrpe2efef,sid
44.51581626469519,253.54058837890625,0,109955,jgi4ujm7t7,tvapu3krpu,sid
51.5452672403345,484.45263671875,9,89962,jgi4ujm7t7,gzzuz7q3zw,sid
52.68452308811054,290.8077087402344,6,89962,jgi4ujm7t7,jh5rwsjrhx,sid
58.51411950066658,284.014404296875,3,89962,jgi4ujm7t7,5p68utirhx,sid
43.93406859774573,249.21055603027344,0,89962,jgi4ujm7t7,v22fsqv69s,sid
51.714943643194765,479.1932067871094,9,69968,jgi4ujm7t7,tzy5crjir4,sid
51.90885953217792,256.46319580078125,6,69968,jgi4ujm7t7,jvnkdwqigh,sid
56.86583444430978,243.08346557617188,3,69968,jgi4ujm7t7,qxppfvzmbs,sid
43.48563810447219,234.91970825195312,0,69968,jgi4ujm7t7,e7qrnnrq4w,sid
50.73324445521755,378.1937561035156,9,49978,jgi4ujm7t7,hk765kaeni,sid
53.13295358138408,226.65985107421875,6,49978,jgi4ujm7t7,5qbrwszrgy,sid
54.781238637740884,207.14268493652344,3,49978,jgi4ujm7t7,8wvq3ira2i,sid
43.70379347957824,221.80502319335938,0,49978,jgi4ujm7t7,ink9rf2i7r,sid
49.775784753363226,371.7862854003906,9,29986,jgi4ujm7t7,kykvattxb4,sid
52.5996848866804,303.8105773925781,6,29986,jgi4ujm7t7,jat9798eua,sid
50.66052599684887,295.6507873535156,3,29986,jgi4ujm7t7,q9iiiy75bc,sid
41.195006665858685,238.22340393066406,0,29986,jgi4ujm7t7,c7z6ifnt2k,sid
29.317658465640527,290.1811828613281,9,9994,jgi4ujm7t7,mez9835gad,sid
29.620652042176705,252.41583251953125,6,9994,jgi4ujm7t7,iq7t98dkqs,sid
25.705975033329292,225.5732421875,3,9994,jgi4ujm7t7,e4iv9ra2wy,sid
20.397527572415463,157.37911987304688,0,9994,jgi4ujm7t7,wjhmhms5gd,sid
61.253181432553625,441.2080993652344,9,289882,mtdw7ahbic,eyrgzm797a,sid
65.67688764998182,393.62249755859375,6,289882,mtdw7ahbic,8av2bw2axr,sid
72.03975275724154,352.4637451171875,3,289882,mtdw7ahbic,zxmtggg3ur,sid
49.65458732274875,269.36090087890625,0,289882,mtdw7ahbic,vuxrzwajwc,sid
60.61083505029693,438.533203125,9,269888,mtdw7ahbic,4rqhi3z75r,sid
64.31947642709974,398.0898132324219,6,269888,mtdw7ahbic,w2igkhwjww,sid
71.3610471458005,349.0812683105469,3,269888,mtdw7ahbic,ftrpaitf98,sid
49.363713489274026,270.7541198730469,0,269888,mtdw7ahbic,5dp8ryx9ms,sid
60.162404557023386,450.3780822753906,9,249899,mtdw7ahbic,8efts6shxa,sid
64.16191976730093,397.98675537109375,6,249899,mtdw7ahbic,4afwdzt9we,sid
70.7671797357896,349.6426696777344,3,249899,mtdw7ahbic,95ziu6war9,sid
48.66076839171009,268.8971252441406,0,249899,mtdw7ahbic,pr4uzsize4,sid
58.78075384801842,441.97454833984375,9,229905,mtdw7ahbic,9ecwh8xyjz,sid
62.21064113440795,390.8955993652344,6,229905,mtdw7ahbic,3348ur5z78,sid
69.31281056841596,335.9031982421875,3,229905,mtdw7ahbic,szicneth9v,sid
46.697370015755666,264.3163146972656,0,229905,mtdw7ahbic,es47dw3vjm,sid
58.24748515331475,443.9780578613281,9,209914,mtdw7ahbic,63w86be7nv,sid
60.962307599078905,399.38555908203125,6,209914,mtdw7ahbic,86eep6jjsc,sid
69.17949339474004,339.3191223144531,3,209914,mtdw7ahbic,ivehmtktse,sid
46.564052842079754,265.5399169921875,0,209914,mtdw7ahbic,xyj2yxyjta,sid
56.25984729123743,443.5762023925781,9,189923,mtdw7ahbic,ep8xurqxrk,sid
60.30784147376076,387.5720520019531,6,189923,mtdw7ahbic,7grcj34vr8,sid
67.36153193552296,320.900634765625,3,189923,mtdw7ahbic,yugrxn8ba2,sid
46.43073566840383,263.0198059082031,0,189923,mtdw7ahbic,u8g7w93bri,sid
56.417403951036235,432.42376708984375,9,169930,mtdw7ahbic,evcu6ehusw,sid
58.57471821597382,382.021728515625,6,169930,mtdw7ahbic,duxfprx98r,sid
67.4221306508302,323.5373229980469,3,169930,mtdw7ahbic,rxdgy8hszv,sid
45.24300084838202,255.92726135253906,0,169930,mtdw7ahbic,uemivbfs9z,sid
53.82377893588656,434.5739440917969,9,149937,mtdw7ahbic,deifmm5uv6,sid
56.02957217306993,370.0060729980469,6,149937,mtdw7ahbic,5i633yzmcf,sid
65.25269664283118,309.94647216796875,3,149937,mtdw7ahbic,hyeahfqzvy,sid
43.04932735426009,247.78001403808594,0,149937,mtdw7ahbic,frqz2b47jr,sid
53.169312810568414,427.1260986328125,9,129945,mtdw7ahbic,sm9t8ez253,sid
54.32068840140589,361.8363342285156,6,129945,mtdw7ahbic,c6z5ww73qd,sid
62.731790086050175,299.05224609375,3,129945,mtdw7ahbic,3k7vvztb2m,sid
43.12204581262877,249.4381103515625,0,129945,mtdw7ahbic,kwq8e4dye9,sid
53.15719306750697,406.5731506347656,9,109951,mtdw7ahbic,dhs5knk6u3,sid
55.61750090898073,337.5126037597656,6,109951,mtdw7ahbic,m9shfq9bat,sid
62.07732396073203,277.8389892578125,3,109951,mtdw7ahbic,42w44jdbzg,sid
42.89177069446128,245.8804931640625,0,109951,mtdw7ahbic,nfw3ruzrbg,sid
52.539086171373164,383.32440185546875,9,89961,mtdw7ahbic,zmahevapa3,sid
53.35110895649012,314.8244323730469,6,89961,mtdw7ahbic,adzamg3wp8,sid
61.08350502969338,257.7008056640625,3,89961,mtdw7ahbic,bu5cyqiz2v,sid
42.34638225669616,234.30999755859375,0,89961,mtdw7ahbic,djieczubp7,sid
51.666464670948976,344.0928039550781,9,69969,mtdw7ahbic,qjckbrk7z6,sid
54.53884377651194,269.9759521484375,6,69969,mtdw7ahbic,dcsaenvq3q,sid
59.32614228578355,227.04019165039062,3,69969,mtdw7ahbic,bekiavprui,sid
40.84353411707672,227.14955139160156,0,69969,mtdw7ahbic,z4zmxqxaf2,sid
49.88486244091625,277.8946533203125,9,49976,mtdw7ahbic,m7hda5ssq7,sid
54.514604290389045,240.19418334960938,6,49976,mtdw7ahbic,rngc2788hv,sid
54.96303478366259,191.29470825195312,3,49976,mtdw7ahbic,df4676rdrv,sid
41.65555690219367,212.8357696533203,0,49976,mtdw7ahbic,vh58ztdc8i,sid
49.43643194764271,322.89910888671875,9,29984,mtdw7ahbic,cqzy982ups,sid
53.06023512301539,291.796142578125,6,29984,mtdw7ahbic,pcb9i2y9aw,sid
50.1030178160223,274.8997497558594,3,29984,mtdw7ahbic,rcggd8atk2,sid
20.506605259968488,156.81182861328125,0,9995,mtdw7ahbic,a3kq4fxasm,sid


==> figures/csv/summary-speech_commands.csv <==
score,effective_rank,layer_idx,step,hubert_id,task_id,downstream
92.11295034079843,558.9930419921875,9,269894,ixpctsygwg,m3pawkade6,speech_commands
94.54722492697177,356.15472412109375,3,269894,ixpctsygwg,6xczt788te,speech_commands
89.45147679324894,282.58544921875,0,269894,ixpctsygwg,4zk8mi4gkv,speech_commands
91.78838039597534,556.9077758789062,9,249901,ixpctsygwg,9mvrhsxu9j,speech_commands
95.65076273937034,437.5763244628906,6,249901,ixpctsygwg,g32uuppsun,speech_commands
94.61213891593638,352.6670227050781,3,249901,ixpctsygwg,8axhsc6qqp,speech_commands
89.48393378773125,282.6641540527344,0,249901,ixpctsygwg,vtykhz2kfg,speech_commands
91.72346640701072,552.1364135742188,9,229909,ixpctsygwg,q3jc8wmu7d,speech_commands
95.52093476144108,441.015625,6,229909,ixpctsygwg,q37rsdyaf6,speech_commands
95.35864978902954,360.90875244140625,3,229909,ixpctsygwg,8muhrcz9rc,speech_commands
89.51639078221356,278.0809020996094,0,229909,ixpctsygwg,svsztnqfqh,speech_commands
91.33398247322297,544.2288208007812,9,209915,ixpctsygwg,a88mzbim82,speech_commands
95.68321973385264,436.14501953125,6,209915,ixpctsygwg,fsdyxc3p7h,speech_commands
94.80688088283024,352.63372802734375,3,209915,ixpctsygwg,8bhxpr3nyq,speech_commands
88.83479389808504,278.7130432128906,0,209915,ixpctsygwg,my5h7p45bg,speech_commands
90.71729957805907,533.5050659179688,9,189924,ixpctsygwg,fffr7iep4t,speech_commands
94.48231093800715,423.2617492675781,6,189924,ixpctsygwg,rkcvuqwrnr,speech_commands
94.38493995456021,339.3924255371094,3,189924,ixpctsygwg,nx42amy3hu,speech_commands
88.54268094774423,275.7936096191406,0,189924,ixpctsygwg,cq6dxkshk6,speech_commands
90.4901006166829,520.2999877929688,9,169933,ixpctsygwg,qvw3ktmctn,speech_commands
94.48231093800715,411.95477294921875,6,169933,ixpctsygwg,bkzfqkjurc,speech_commands
94.02791301525478,331.1180419921875,3,169933,ixpctsygwg,u7nsbuwdcs,speech_commands
89.64621876014282,270.60723876953125,0,169933,ixpctsygwg,5ycr2npmbb,speech_commands
90.42518662771826,493.60211181640625,9,149940,ixpctsygwg,tmqcb446z3,speech_commands
94.28756897111327,395.255615234375,6,149940,ixpctsygwg,94harhhzqy,speech_commands
94.09282700421942,320.60955810546875,3,149940,ixpctsygwg,ssqsdqquji,speech_commands
88.54268094774423,266.175048828125,0,149940,ixpctsygwg,mqysefi2uh,speech_commands
91.07432651736448,473.74798583984375,9,129947,ixpctsygwg,9ih9dq8v6w,speech_commands
94.51476793248945,382.8385009765625,6,129947,ixpctsygwg,9mfa4stp3v,speech_commands
93.4436871145732,327.7210998535156,3,129947,ixpctsygwg,aws4apk7x8,speech_commands
88.64005193119118,265.2965393066406,0,129947,ixpctsygwg,vg7yxpkjnw,speech_commands
90.68484258357677,433.6674499511719,9,109954,ixpctsygwg,dcuw5qnnus,speech_commands
94.19019798766635,337.38580322265625,6,109954,ixpctsygwg,t647v55jjy,speech_commands
93.7682570593963,307.24176025390625,3,109954,ixpctsygwg,2kmpa759uc,speech_commands
88.54268094774423,250.33724975585938,0,109954,ixpctsygwg,9aiiwembuz,speech_commands
90.36027263875364,368.11407470703125,9,89961,ixpctsygwg,f5hqefw5vf,speech_commands
94.09282700421942,308.2629699707031,6,89961,ixpctsygwg,z8h4ih9nin,speech_commands
92.53489126906848,285.0576171875,3,89961,ixpctsygwg,a8fi43tpzr,speech_commands
88.1207400194742,240.37808227539062,0,89961,ixpctsygwg,t5gqpbqt9f,speech_commands
90.16553067185978,292.3896179199219,9,69970,ixpctsygwg,pmqjzf9pxk,speech_commands
93.4761441090555,247.25656127929688,6,69970,ixpctsygwg,3vt55skgzh,speech_commands
92.46997728010386,252.9675750732422,3,69970,ixpctsygwg,ivmabebccj,speech_commands
87.37422914638104,194.5151824951172,0,69970,ixpctsygwg,gkq4svjk2y,speech_commands
84.84258357676079,200.13815307617188,9,49978,ixpctsygwg,4tdvsw5gwd,speech_commands
90.10061668289516,171.49696350097656,6,49978,ixpctsygwg,zb5mppy5dh,speech_commands
91.46381045115223,213.60195922851562,3,49978,ixpctsygwg,8apkpemsee,speech_commands
88.34793898085037,170.6583709716797,0,49978,ixpctsygwg,x3mjqncfgp,speech_commands
86.10840636157093,229.35964965820312,9,29986,ixpctsygwg,hkmhpjpi7b,speech_commands
89.12690684842583,267.5062255859375,6,29986,ixpctsygwg,x6agyvvpw7,speech_commands
88.05582603050958,296.6552429199219,3,29986,ixpctsygwg,2mz8mrjs8e,speech_commands
86.27069133398247,237.20132446289062,0,29986,ixpctsygwg,bih4tjt2ih,speech_commands
83.41447581953912,290.98455810546875,9,9994,ixpctsygwg,sf6en9fpx3,speech_commands
85.36189548847777,270.9634704589844,6,9994,ixpctsygwg,b8ur9wqbkk,speech_commands
84.19344368711458,232.09613037109375,3,9994,ixpctsygwg,iqhqtfji9h,speech_commands
83.73904576436222,163.3801727294922,0,9994,ixpctsygwg,uhy5caf5y4,speech_commands
90.97695553391756,608.3749389648438,9,289882,dss324ci2y,uwht2be7vh,speech_commands
95.32619279454723,468.8193664550781,6,289882,dss324ci2y,gvd5tpcn49,speech_commands
94.87179487179486,368.5568542480469,3,289882,dss324ci2y,68my86n2v5,speech_commands
89.3216488153197,273.2688293457031,0,289882,dss324ci2y,nyi3yqjhni,speech_commands
90.97695553391756,608.4164428710938,9,269891,dss324ci2y,smzyc6rvrm,speech_commands
95.09899383317105,474.26446533203125,6,269891,dss324ci2y,iacdwnp7qm,speech_commands
94.44985394352483,368.0609130859375,3,269891,dss324ci2y,6wuae6nuyk,speech_commands
88.7374229146381,272.2660217285156,0,269891,dss324ci2y,9htwnjnssj,speech_commands
90.91204154495294,609.3632202148438,9,249898,dss324ci2y,2yagg8ane3,speech_commands
95.58584875040572,472.2069396972656,6,249898,dss324ci2y,wv7rsd74a3,speech_commands
94.77442388834794,365.0460205078125,3,249898,dss324ci2y,59qk7nwnjz,speech_commands
88.67250892567348,269.8287048339844,0,249898,dss324ci2y,ianxg9jnnz,speech_commands
91.33398247322297,603.8815307617188,9,229907,dss324ci2y,9ch75jvrk2,speech_commands
95.29373580006492,473.7210998535156,6,229907,dss324ci2y,8s5v9kzgjq,speech_commands
94.90425186627718,363.542236328125,3,229907,dss324ci2y,acxk2prx9z,speech_commands
88.76987990912042,261.8798522949219,0,229907,dss324ci2y,y2x2ijk877,speech_commands
90.52255761116521,598.938720703125,9,209915,dss324ci2y,85pxscy9a5,speech_commands
94.80688088283024,468.30859375,6,209915,dss324ci2y,geudtbbngu,speech_commands
93.31385913664396,357.4745178222656,3,209915,dss324ci2y,e9bqurcdru,speech_commands
88.76987990912042,262.0981140136719,0,209915,dss324ci2y,9r58y6d6ti,speech_commands
90.16553067185978,592.4683227539062,9,189923,dss324ci2y,qfpfy9u8m2,speech_commands
94.9367088607595,464.1424865722656,6,189923,dss324ci2y,33m3geuynt,speech_commands
93.70334307043167,342.4059753417969,3,189923,dss324ci2y,rgi5sxsqm9,speech_commands
89.3216488153197,258.068115234375,0,189923,dss324ci2y,scnn7jupsr,speech_commands
89.5813047711782,581.6719970703125,9,169931,dss324ci2y,vabip4phin,speech_commands
94.6445959104187,446.4178466796875,6,169931,dss324ci2y,7twxzmfp2i,speech_commands
93.63842908146705,332.6482238769531,3,169931,dss324ci2y,kxr7s4tv9x,speech_commands
88.67250892567348,251.5706329345703,0,169931,dss324ci2y,hq4ubmxb2a,speech_commands
89.77604673807205,575.20654296875,9,149940,dss324ci2y,3h8dckicv5,speech_commands
94.48231093800715,439.77685546875,6,149940,dss324ci2y,b3w4j3bg5i,speech_commands
94.15774099318404,323.2352600097656,3,149940,dss324ci2y,nzap5p8kv4,speech_commands
88.05582603050958,246.63165283203125,0,149940,dss324ci2y,3v95d5qggh,speech_commands
89.38656280428432,555.9586791992188,9,129949,dss324ci2y,8j6udhytpw,speech_commands
94.83933787731256,423.5848083496094,6,129949,dss324ci2y,e46jrpas6z,speech_commands
93.4761441090555,300.8473815917969,3,129949,dss324ci2y,38m4cp3zp8,speech_commands
87.30931515741642,241.941650390625,0,129949,dss324ci2y,ese7er8rep,speech_commands
90.03570269393055,539.696533203125,9,109956,dss324ci2y,rat7g9bn6b,speech_commands
94.77442388834794,417.699951171875,6,109956,dss324ci2y,hrpwnhmtma,speech_commands
93.86562804284323,288.77117919921875,3,109956,dss324ci2y,z4bv2vjs9q,speech_commands
88.08828302499188,233.6944122314453,0,109956,dss324ci2y,swzxf62fwp,speech_commands
88.44530996429731,507.6017761230469,9,89965,dss324ci2y,raesti9t45,speech_commands
93.73580006491399,373.8229675292969,6,89965,dss324ci2y,xtcaaudysf,speech_commands
92.53489126906848,262.4272766113281,3,89965,dss324ci2y,35d4bzg3xi,speech_commands
87.2444011684518,217.2946319580078,0,89965,dss324ci2y,76nskjekgs,speech_commands
88.67250892567348,437.359375,9,69972,dss324ci2y,8mu4g23t5x,speech_commands
93.15157416423239,317.9879455566406,6,69972,dss324ci2y,wu2j6keh89,speech_commands
93.24894514767934,235.60154724121094,3,69972,dss324ci2y,fduaau3kxq,speech_commands
87.21194417396948,180.7036590576172,0,69972,dss324ci2y,27hbrj7zx5,speech_commands
87.37422914638104,321.2729797363281,9,49980,dss324ci2y,gusj24zy5h,speech_commands
93.15157416423239,235.95489501953125,6,49980,dss324ci2y,mfdbpd94fu,speech_commands
91.26906848425836,185.55059814453125,3,49980,dss324ci2y,8xqip6zw44,speech_commands
87.76371308016878,166.01412963867188,0,49980,dss324ci2y,j9v26smk2k,speech_commands
87.60142810775722,280.148193359375,9,29988,dss324ci2y,fjbqzuwwfa,speech_commands
89.80850373255437,278.39385986328125,6,29988,dss324ci2y,n2rgw66j75,speech_commands
88.41285296981499,270.60040283203125,3,29988,dss324ci2y,4v3tghi9hq,speech_commands
86.69263226225252,227.5149688720703,0,29988,dss324ci2y,wxwqrmr85p,speech_commands
83.6741317753976,287.4794616699219,9,9995,dss324ci2y,7s6jjg5q7x,speech_commands
84.58292762090231,265.13262939453125,6,9995,dss324ci2y,6d5bn888jt,speech_commands
83.77150275884453,228.75869750976562,3,9995,dss324ci2y,4n44ge8vbx,speech_commands
84.48555663745537,163.8446807861328,0,9995,dss324ci2y,kjp6mezfuf,speech_commands
90.65238558909445,594.5858154296875,9,289882,tfh7q44cu5,ia55pqtgtm,speech_commands
95.42356377799416,440.6929626464844,6,289882,tfh7q44cu5,5wx5cyvba7,speech_commands
94.54722492697177,360.1719055175781,3,289882,tfh7q44cu5,d82x34u3f8,speech_commands
90.00324569944823,264.57379150390625,0,289882,tfh7q44cu5,es8w5k45rv,speech_commands
90.36027263875364,597.0277099609375,9,269889,tfh7q44cu5,uyygezr5kh,speech_commands
95.52093476144108,442.35870361328125,6,269889,tfh7q44cu5,84bgv6dfiq,speech_commands
94.48231093800715,358.1414489746094,3,269889,tfh7q44cu5,984tjjwgp6,speech_commands
89.41901979876663,263.06597900390625,0,269889,tfh7q44cu5,4mjz98wbgy,speech_commands
90.39272963323596,591.5508422851562,9,249897,tfh7q44cu5,9gyd24wgmt,speech_commands
94.77442388834794,446.7507019042969,6,249897,tfh7q44cu5,wuk7xkutba,speech_commands
93.96299902629016,352.5946960449219,3,249897,tfh7q44cu5,y43q44etm4,speech_commands
88.96462187601428,260.8958435058594,0,249897,tfh7q44cu5,4pz3tihfvc,speech_commands
90.00324569944823,588.6531982421875,9,229905,tfh7q44cu5,gqw4d8n5br,speech_commands
95.00162284972411,440.2491455078125,6,229905,tfh7q44cu5,vmhp4cnc5r,speech_commands
93.63842908146705,359.5910339355469,3,229905,tfh7q44cu5,93bf9py89w,speech_commands
89.45147679324894,256.59002685546875,0,229905,tfh7q44cu5,e98v9hx3c4,speech_commands
91.1067835118468,582.2997436523438,9,209913,tfh7q44cu5,338t2v9rkx,speech_commands
94.677052904901,441.8759460449219,6,209913,tfh7q44cu5,rkfeds2xgg,speech_commands
94.19019798766635,346.9111328125,3,209913,tfh7q44cu5,b5yuwejd8u,speech_commands
89.97078870496593,257.1217041015625,0,209913,tfh7q44cu5,bbqdsb2fff,speech_commands
90.26290165530672,580.4191284179688,9,189921,tfh7q44cu5,i8tazjrq6w,speech_commands
94.9691658552418,429.7806091308594,6,189921,tfh7q44cu5,kkcxj9rnxj,speech_commands
93.7682570593963,332.3891296386719,3,189921,tfh7q44cu5,jxuwnaxkkf,speech_commands
89.54884777669588,255.10581970214844,0,189921,tfh7q44cu5,s3szu9nsez,speech_commands
89.51639078221356,569.1830444335938,9,169929,tfh7q44cu5,krzds73j4w,speech_commands
95.13145082765337,415.8086853027344,6,169929,tfh7q44cu5,2m53cp5erm,speech_commands
94.09282700421942,326.9624938964844,3,169929,tfh7q44cu5,j7dftjnv56,speech_commands
89.45147679324894,247.9640350341797,0,169929,tfh7q44cu5,pp45hfjmwd,speech_commands
90.87958455047063,550.9844360351562,9,149938,tfh7q44cu5,mx49s66pv5,speech_commands
94.70950989938332,411.6086120605469,6,149938,tfh7q44cu5,6mxstykyyy,speech_commands
94.28756897111327,323.48150634765625,3,149938,tfh7q44cu5,jkdqkfuec5,speech_commands
88.54268094774423,244.49261474609375,0,149938,tfh7q44cu5,23jxqxqz8t,speech_commands
89.48393378773125,534.1666259765625,9,129946,tfh7q44cu5,zvmf2cjjbg,speech_commands
94.83933787731256,389.9009704589844,6,129946,tfh7q44cu5,9w6f4awzms,speech_commands
94.25511197663097,314.3699035644531,3,129946,tfh7q44cu5,2qdc4fhyus,speech_commands
88.25056799740344,237.40399169921875,0,129946,tfh7q44cu5,38kmgidqq6,speech_commands
87.34177215189874,499.52081298828125,9,109954,tfh7q44cu5,eg3gydhrtn,speech_commands
94.09282700421942,355.4640197753906,6,109954,tfh7q44cu5,w9eibz55x7,speech_commands
94.02791301525478,294.86572265625,3,109954,tfh7q44cu5,msdxwym29c,speech_commands
88.15319701395651,234.1922607421875,0,109954,tfh7q44cu5,apc4g26uvy,speech_commands
90.1979876663421,448.5635986328125,9,89961,tfh7q44cu5,dvnxtkuxed,speech_commands
93.83317104836092,328.72100830078125,6,89961,tfh7q44cu5,b7c8vpkept,speech_commands
92.21032132424537,275.991455078125,3,89961,tfh7q44cu5,acuzaz9cum,speech_commands
88.25056799740344,218.3839569091797,0,89961,tfh7q44cu5,cutedhe7dc,speech_commands
87.40668614086336,371.4349060058594,9,69969,tfh7q44cu5,7u8yfic6uy,speech_commands
93.21648815319702,277.690673828125,6,69969,tfh7q44cu5,69hgqznfs2,speech_commands
92.53489126906848,241.52322387695312,3,69969,tfh7q44cu5,bh9w7uub3c,speech_commands
87.56897111327491,187.62307739257812,0,69969,tfh7q44cu5,4us756d28i,speech_commands
84.97241155469003,274.23150634765625,9,49978,tfh7q44cu5,6sp6tifc4z,speech_commands
91.20415449529374,200.97454833984375,6,49978,tfh7q44cu5,vc2r4wumzs,speech_commands
90.52255761116521,206.16851806640625,3,49978,tfh7q44cu5,uk7u5i79fx,speech_commands
88.44530996429731,174.5382080078125,0,49978,tfh7q44cu5,7p2dkhvr2v,speech_commands
86.82246024018177,308.595947265625,9,29985,tfh7q44cu5,z22s2pdx5a,speech_commands
90.00324569944823,303.6283874511719,6,29985,tfh7q44cu5,jj2tbwv6y8,speech_commands
88.64005193119118,293.75103759765625,3,29985,tfh7q44cu5,87vpjs2v9c,speech_commands
86.46543330087634,236.38970947265625,0,29985,tfh7q44cu5,jitrbijq3g,speech_commands
84.68029860434923,283.61962890625,9,9995,tfh7q44cu5,yw73ckew32,speech_commands
84.42064264849076,260.80926513671875,6,9995,tfh7q44cu5,teardpvtsd,speech_commands
84.35572865952614,228.99246215820312,3,9995,tfh7q44cu5,xcnkukbrsr,speech_commands
83.77150275884453,160.10105895996094,0,9995,tfh7q44cu5,azkifuzj2e,speech_commands
89.41901979876663,592.2282104492188,9,289883,hes2g9f3yn,truhkk8m8s,speech_commands
95.29373580006492,449.85223388671875,6,289883,hes2g9f3yn,uha7pg7qby,speech_commands
95.65076273937034,330.9557800292969,3,289883,hes2g9f3yn,ypjfjcctxs,speech_commands
89.19182083739045,287.0220947265625,0,289883,hes2g9f3yn,cgsjnp52ip,speech_commands
89.90587471600129,589.5126953125,9,269891,hes2g9f3yn,5xi23gr73w,speech_commands
94.83933787731256,451.3334655761719,6,269891,hes2g9f3yn,auespiqq5n,speech_commands
95.32619279454723,327.14044189453125,3,269891,hes2g9f3yn,sx7hdvxus2,speech_commands
88.47776695877961,285.7334289550781,0,269891,hes2g9f3yn,tq9ibgvnnm,speech_commands
90.10061668289516,590.6576538085938,9,249899,hes2g9f3yn,msmswevgz6,speech_commands
95.03407984420643,454.90130615234375,6,249899,hes2g9f3yn,reage2b2yy,speech_commands
95.32619279454723,326.01873779296875,3,249899,hes2g9f3yn,ise4rbnyv5,speech_commands
88.31548198636806,279.4580078125,0,249899,hes2g9f3yn,gqcddnbrx7,speech_commands
89.74358974358975,586.1564331054688,9,229906,hes2g9f3yn,k2g23nnqyd,speech_commands
95.09899383317105,456.5212707519531,6,229906,hes2g9f3yn,dex84shczg,speech_commands
94.74196689386562,321.948974609375,3,229906,hes2g9f3yn,q6rj6x6jjq,speech_commands
88.7049659201558,281.7311096191406,0,229906,hes2g9f3yn,b3wb2tsvqp,speech_commands
89.38656280428432,575.6919555664062,9,209913,hes2g9f3yn,34h8ymce6v,speech_commands
94.9367088607595,448.50543212890625,6,209913,hes2g9f3yn,icusmc58na,speech_commands
94.87179487179486,315.5139465332031,3,209913,hes2g9f3yn,kdukckiasv,speech_commands
88.47776695877961,275.641357421875,0,209913,hes2g9f3yn,aq4799gxap,speech_commands
90.1979876663421,569.7464599609375,9,189921,hes2g9f3yn,ttjg7hzxdm,speech_commands
94.15774099318404,456.5166931152344,6,189921,hes2g9f3yn,urrxainpef,speech_commands
93.96299902629016,305.82757568359375,3,189921,hes2g9f3yn,7rbkryukec,speech_commands
88.57513794222655,275.0313720703125,0,189921,hes2g9f3yn,itthe5jcd6,speech_commands
90.58747160012983,562.2603149414062,9,169929,hes2g9f3yn,j7gispesg8,speech_commands
94.9367088607595,428.4759216308594,6,169929,hes2g9f3yn,kgcnj5nrsy,speech_commands
94.41739694904253,289.77880859375,3,169929,hes2g9f3yn,bz9cpgygw2,speech_commands
89.80850373255437,267.1549072265625,0,169929,hes2g9f3yn,w3bpa5p93a,speech_commands
89.80850373255437,541.4730834960938,9,149937,hes2g9f3yn,jh43s4jjkk,speech_commands
94.51476793248945,429.337158203125,6,149937,hes2g9f3yn,hivtcqs77m,speech_commands
94.6445959104187,285.7450256347656,3,149937,hes2g9f3yn,4bbx4y4vvu,speech_commands
88.89970788704966,265.1399841308594,0,149937,hes2g9f3yn,wzxxqhdyzm,speech_commands
90.91204154495294,529.8318481445312,9,129944,hes2g9f3yn,ipgiqpag6u,speech_commands
94.48231093800715,414.5531311035156,6,129944,hes2g9f3yn,ixkv5ft3ac,speech_commands
94.19019798766635,279.9545593261719,3,129944,hes2g9f3yn,8cesdwkn7m,speech_commands
89.35410580980201,257.842529296875,0,129944,hes2g9f3yn,cs9y7899ci,speech_commands
88.28302499188575,507.5248107910156,9,109953,hes2g9f3yn,x23gk85g7g,speech_commands
93.89808503732554,373.11865234375,6,109953,hes2g9f3yn,gcrzzvymcw,speech_commands
94.19019798766635,253.34239196777344,3,109953,hes2g9f3yn,9wgczbhc2c,speech_commands
87.95845504706264,249.21102905273438,0,109953,hes2g9f3yn,es48ud2nsy,speech_commands
89.25673482635507,462.3836669921875,9,89961,hes2g9f3yn,x25i59q9tn,speech_commands
94.09282700421942,337.658447265625,6,89961,hes2g9f3yn,g7aek8pg4k,speech_commands
93.1840311587147,228.74691772460938,3,89961,hes2g9f3yn,smz3i7qhqf,speech_commands
88.38039597533268,238.4464874267578,0,89961,hes2g9f3yn,bebp4htzhy,speech_commands
88.08828302499188,390.41241455078125,9,69969,hes2g9f3yn,se9racd63i,speech_commands
93.24894514767934,282.0286865234375,6,69969,hes2g9f3yn,8psjk6nf6h,speech_commands
93.83317104836092,196.2434539794922,3,69969,hes2g9f3yn,gn2n5c7fmr,speech_commands
88.15319701395651,213.18304443359375,0,69969,hes2g9f3yn,7rctaznvig,speech_commands
88.18565400843882,295.9050598144531,9,49976,hes2g9f3yn,jnz57ic6zy,speech_commands
92.72963323596235,228.09732055664062,6,49976,hes2g9f3yn,xwzp7jb4g5,speech_commands
92.59980525803311,178.57113647460938,3,49976,hes2g9f3yn,du2wyfr33w,speech_commands
87.43914313534566,209.59442138671875,0,49976,hes2g9f3yn,rtgrnvkuze,speech_commands
84.51801363193768,298.4853820800781,9,29985,hes2g9f3yn,fyy82q8kay,speech_commands
89.22427783187277,268.8871154785156,6,29985,hes2g9f3yn,uzmdr4dcz3,speech_commands
88.18565400843882,262.520751953125,3,29985,hes2g9f3yn,wk87yr9y57,speech_commands
87.8610840636157,236.52569580078125,0,29985,hes2g9f3yn,zjwvzaxrcq,speech_commands
83.60921778643298,298.9396057128906,9,9994,hes2g9f3yn,wzak9q33ei,speech_commands
84.32327166504382,261.60791015625,6,9994,hes2g9f3yn,g4jzq3t52n,speech_commands
83.99870172022071,230.62060546875,3,9994,hes2g9f3yn,jxqw2645uk,speech_commands
83.93378773125607,153.9154815673828,0,9994,hes2g9f3yn,xhjag5vccj,speech_commands
89.09444985394353,595.370849609375,9,289882,2zcqrmsesr,vshrjis5ej,speech_commands
94.83933787731256,454.1217346191406,6,289882,2zcqrmsesr,64kzjsdfw9,speech_commands
95.48847776695878,359.209716796875,3,289882,2zcqrmsesr,yitwhd62r7,speech_commands
90.13307367737747,286.0445251464844,0,289882,2zcqrmsesr,gsgvazid7j,speech_commands
89.15936384290815,596.990966796875,9,269891,2zcqrmsesr,36tu4iqfab,speech_commands
95.09899383317105,455.6830749511719,6,269891,2zcqrmsesr,img532hcjn,speech_commands
95.06653683868875,359.00457763671875,3,269891,2zcqrmsesr,5vgyt8553t,speech_commands
89.90587471600129,287.3348693847656,0,269891,2zcqrmsesr,ugq5mjtpwf,speech_commands
90.29535864978902,598.060546875,9,249899,2zcqrmsesr,t3rxkrivcz,speech_commands
94.9691658552418,460.36602783203125,6,249899,2zcqrmsesr,afsr6ja5rn,speech_commands
95.2612788055826,362.6811828613281,3,249899,2zcqrmsesr,n86kqhgm9d,speech_commands
90.16553067185978,286.1700439453125,0,249899,2zcqrmsesr,yj3ap7kb3q,speech_commands
88.83479389808504,586.3302612304688,9,229907,2zcqrmsesr,4zt6j3j7ep,speech_commands
94.74196689386562,458.8509826660156,6,229907,2zcqrmsesr,3q9szdij5k,speech_commands
94.48231093800715,359.6470947265625,3,229907,2zcqrmsesr,6pmjpbb56t,speech_commands
89.51639078221356,285.2334289550781,0,229907,2zcqrmsesr,xwt5we3dtn,speech_commands
90.06815968841285,583.89990234375,9,209917,2zcqrmsesr,t9jjuvtnmq,speech_commands
94.83933787731256,456.6220703125,6,209917,2zcqrmsesr,t42rntkvdm,speech_commands
94.51476793248945,355.14111328125,3,209917,2zcqrmsesr,k6rzzjy84e,speech_commands
89.15936384290815,276.3470153808594,0,209917,2zcqrmsesr,bz6jm8buqr,speech_commands
90.00324569944823,582.3313598632812,9,189924,2zcqrmsesr,3rzzrku8mh,speech_commands
94.48231093800715,451.1322937011719,6,189924,2zcqrmsesr,a38rgvjezp,speech_commands
93.7682570593963,351.31622314453125,3,189924,2zcqrmsesr,7gwx2b6h4f,speech_commands
89.06199285946121,275.78070068359375,0,189924,2zcqrmsesr,ancb67xfyw,speech_commands
89.15936384290815,572.41650390625,9,169933,2zcqrmsesr,vudsg2895e,speech_commands
94.54722492697177,442.0500183105469,6,169933,2zcqrmsesr,54axa9cfhm,speech_commands
93.93054203180785,340.8338623046875,3,169933,2zcqrmsesr,cspmnqz7sa,speech_commands
89.54884777669588,272.0852355957031,0,169933,2zcqrmsesr,4avvdwex8i,speech_commands
88.28302499188575,561.2844848632812,9,149940,2zcqrmsesr,ww64ataxrb,speech_commands
93.96299902629016,439.0081481933594,6,149940,2zcqrmsesr,h4bybd2qwf,speech_commands
93.54105809802013,337.9080810546875,3,149940,2zcqrmsesr,fp4msqmcz5,speech_commands
88.86725089256736,267.86566162109375,0,149940,2zcqrmsesr,2bwbcey9g4,speech_commands
88.02336903602726,547.2694091796875,9,129949,2zcqrmsesr,2mddqgnaaf,speech_commands
93.89808503732554,425.69000244140625,6,129949,2zcqrmsesr,n6p4c8a74w,speech_commands
94.38493995456021,313.8046569824219,3,129949,2zcqrmsesr,72bs5skuvn,speech_commands
88.15319701395651,266.1245422363281,0,129949,2zcqrmsesr,khh4j5hezy,speech_commands
88.41285296981499,530.2994384765625,9,109956,2zcqrmsesr,wvxn55s3cy,speech_commands
94.22265498214865,411.5780029296875,6,109956,2zcqrmsesr,vcadn5w5d3,speech_commands
93.4761441090555,307.2968444824219,3,109956,2zcqrmsesr,sn7kzcbji7,speech_commands
87.8286270691334,254.93313598632812,0,109956,2zcqrmsesr,bsx4u6zyaw,speech_commands
86.49789029535864,490.4133605957031,9,89964,2zcqrmsesr,u8vbnuc2hf,speech_commands
93.05420318078545,373.37457275390625,6,89964,2zcqrmsesr,m74bzxejum,speech_commands
93.21648815319702,283.1804504394531,3,89964,2zcqrmsesr,a55wemwmh8,speech_commands
88.31548198636806,251.8350372314453,0,89964,2zcqrmsesr,b9jvbqkj5x,speech_commands
85.32943849399545,426.216064453125,9,69970,2zcqrmsesr,h9detdc43b,speech_commands
92.11295034079843,330.4781188964844,6,69970,2zcqrmsesr,kpcgzyn8ve,speech_commands
93.70334307043167,250.9689178466797,3,69970,2zcqrmsesr,ym7tyhtdn8,speech_commands
88.28302499188575,234.83033752441406,0,69970,2zcqrmsesr,wuuzx2cxhb,speech_commands
83.73904576436222,362.0292663574219,9,49978,2zcqrmsesr,6ke9qsk3ey,speech_commands
90.58747160012983,293.812255859375,6,49978,2zcqrmsesr,9ue8kx7aw6,speech_commands
91.85329438493996,216.9809112548828,3,49978,2zcqrmsesr,kzu24u9ps5,speech_commands
87.76371308016878,209.83151245117188,0,49978,2zcqrmsesr,6prh6aaxjt,speech_commands
84.45309964297306,342.74493408203125,9,29985,2zcqrmsesr,wx5mwsinfi,speech_commands
89.19182083739045,315.3085021972656,6,29985,2zcqrmsesr,qfq685sb79,speech_commands
89.54884777669588,285.7470703125,3,29985,2zcqrmsesr,4e2ra66vyt,speech_commands
88.21811100292113,239.6389923095703,0,29985,2zcqrmsesr,bpaxhcfda7,speech_commands
83.73904576436222,293.4051208496094,9,9995,2zcqrmsesr,ugt2erdua2,speech_commands
83.25219084712757,265.0586853027344,6,9995,2zcqrmsesr,6d9pfgy38z,speech_commands
83.73904576436222,235.35867309570312,3,9995,2zcqrmsesr,mmyfuzkbr2,speech_commands
84.51801363193768,158.82740783691406,0,9995,2zcqrmsesr,5dfunxq4dd,speech_commands
91.49626744563454,479.970947265625,9,289883,xhvfnw96q5,txxebmbmjx,speech_commands
95.32619279454723,426.636962890625,6,289883,xhvfnw96q5,3x3mz4eam3,speech_commands
94.9367088607595,371.0817565917969,3,289883,xhvfnw96q5,evn8ddjp5y,speech_commands
89.71113274910743,286.0799865722656,0,289883,xhvfnw96q5,fcriycq4zv,speech_commands
92.63226225251542,483.6600036621094,9,269891,xhvfnw96q5,w336w3cg5b,speech_commands
95.52093476144108,435.33343505859375,6,269891,xhvfnw96q5,73gqdnyn8f,speech_commands
95.71567672833496,374.15679931640625,3,269891,xhvfnw96q5,x2uvj5y3bf,speech_commands
89.3216488153197,285.66326904296875,0,269891,xhvfnw96q5,twvpdc96ct,speech_commands
91.82083739045764,484.0997619628906,9,249899,xhvfnw96q5,gz7sjzt2t7,speech_commands
94.87179487179486,441.85296630859375,6,249899,xhvfnw96q5,ka7eccuj7q,speech_commands
95.32619279454723,373.907470703125,3,249899,xhvfnw96q5,w4mgq92ewt,speech_commands
89.67867575462513,282.78253173828125,0,249899,xhvfnw96q5,tucd7bhf2v,speech_commands
91.62609542356378,480.8494873046875,9,229905,xhvfnw96q5,p7cunptrms,speech_commands
94.90425186627718,438.42156982421875,6,229905,xhvfnw96q5,kz7ibetpvi,speech_commands
95.39110678351184,363.0047302246094,3,229905,xhvfnw96q5,6gmk84jnga,speech_commands
88.57513794222655,277.1921691894531,0,229905,xhvfnw96q5,ggqywph7a2,speech_commands
91.46381045115223,470.1558532714844,9,209914,xhvfnw96q5,vrt2dkjxvz,speech_commands
94.6445959104187,436.8131103515625,6,209914,xhvfnw96q5,q8ragkda5f,speech_commands
95.06653683868875,364.3064880371094,3,209914,xhvfnw96q5,zvymy7wqfj,speech_commands
89.3216488153197,273.98199462890625,0,209914,xhvfnw96q5,iai5ic3w44,speech_commands
91.13924050632912,467.515869140625,9,189922,xhvfnw96q5,4f95sqnatt,speech_commands
94.41739694904253,436.11798095703125,6,189922,xhvfnw96q5,ua3k4kujze,speech_commands
94.74196689386562,362.041015625,3,189922,xhvfnw96q5,bj3jnggav9,speech_commands
89.38656280428432,272.9640808105469,0,189922,xhvfnw96q5,7efqfbewk2,speech_commands
90.74975657254139,458.2912292480469,9,169930,xhvfnw96q5,fw9gjay8g7,speech_commands
94.41739694904253,429.5095520019531,6,169930,xhvfnw96q5,t5btwxus4u,speech_commands
94.25511197663097,350.86016845703125,3,169930,xhvfnw96q5,8p7hy8eui6,speech_commands
88.76987990912042,268.5931701660156,0,169930,xhvfnw96q5,jqxttba925,speech_commands
89.74358974358975,451.2818298339844,9,149939,xhvfnw96q5,26mfechj93,speech_commands
93.73580006491399,417.4172058105469,6,149939,xhvfnw96q5,mdezq4anc5,speech_commands
94.74196689386562,338.7461853027344,3,149939,xhvfnw96q5,zain3mswd5,speech_commands
88.83479389808504,257.93377685546875,0,149939,xhvfnw96q5,s5wbtznt5x,speech_commands
90.00324569944823,434.5447082519531,9,129946,xhvfnw96q5,axqik8ndy3,speech_commands
94.38493995456021,403.5790710449219,6,129946,xhvfnw96q5,pvdxi8i3q2,speech_commands
94.44985394352483,325.26239013671875,3,129946,xhvfnw96q5,zmxptdffq4,speech_commands
87.63388510223953,258.097900390625,0,129946,xhvfnw96q5,i2b3esusgz,speech_commands
89.74358974358975,403.21051025390625,9,109953,xhvfnw96q5,8h4uddfbzc,speech_commands
95.09899383317105,371.8687438964844,6,109953,xhvfnw96q5,58kx62tjxy,speech_commands
94.41739694904253,311.7320861816406,3,109953,xhvfnw96q5,72xh26era9,speech_commands
89.22427783187277,248.50450134277344,0,109953,xhvfnw96q5,ritb3mwrg5,speech_commands
89.54884777669588,369.7769470214844,9,89961,xhvfnw96q5,h4hdwydna7,speech_commands
93.93054203180785,334.0231018066406,6,89961,xhvfnw96q5,euzwzbqe4a,speech_commands
93.86562804284323,276.3603210449219,3,89961,xhvfnw96q5,4djuieueg7,speech_commands
89.74358974358975,242.04942321777344,0,89961,xhvfnw96q5,5inxgqcfef,speech_commands
88.31548198636806,322.1235656738281,9,69969,xhvfnw96q5,2uwqer49dp,speech_commands
93.73580006491399,286.17071533203125,6,69969,xhvfnw96q5,tn8rz3sp7h,speech_commands
93.73580006491399,245.98568725585938,3,69969,xhvfnw96q5,i9xansi845,speech_commands
88.02336903602726,226.8426971435547,0,69969,xhvfnw96q5,rghisr9kvv,speech_commands
87.01720220707563,265.45611572265625,9,49977,xhvfnw96q5,rsu62ep8qk,speech_commands
91.52872444011685,218.44769287109375,6,49977,xhvfnw96q5,9jjiz7mcfk,speech_commands
92.66471924699773,191.7880859375,3,49977,xhvfnw96q5,evsjfchhmc,speech_commands
86.79000324569944,194.8056182861328,0,49977,xhvfnw96q5,j9kfqmxu2h,speech_commands
85.39435248296007,287.053466796875,9,29985,xhvfnw96q5,5gh8dhsrzu,speech_commands
89.48393378773125,292.1806945800781,6,29985,xhvfnw96q5,zrivcx65es,speech_commands
89.77604673807205,282.9704284667969,3,29985,xhvfnw96q5,kyxe844yr3,speech_commands
86.95228821811101,235.10606384277344,0,29985,xhvfnw96q5,69834rz96n,speech_commands
82.7977929243752,281.095703125,9,9995,xhvfnw96q5,9eyivvzb4d,speech_commands
83.18727685816295,255.7103729248047,6,9995,xhvfnw96q5,bgte8wsr9i,speech_commands
82.99253489126906,229.56283569335938,3,9995,xhvfnw96q5,ghzfmembf3,speech_commands
83.96624472573839,148.2685089111328,0,9995,xhvfnw96q5,smxjqtt86q,speech_commands
89.19182083739045,554.4684448242188,9,289885,wki9ipj4mp,ebejxmhyqt,speech_commands
95.06653683868875,394.79132080078125,6,289885,wki9ipj4mp,qtcfppni7b,speech_commands
95.42356377799416,333.6348571777344,3,289885,wki9ipj4mp,n6sxbzcfti,speech_commands
90.58747160012983,282.91455078125,0,289885,wki9ipj4mp,hjnd7iwx89,speech_commands
89.3216488153197,554.3819580078125,9,269893,wki9ipj4mp,jp5v6vemft,speech_commands
95.42356377799416,394.1585388183594,6,269893,wki9ipj4mp,58g8dw2q3q,speech_commands
95.2612788055826,336.5148010253906,3,269893,wki9ipj4mp,xkhpp8eg9g,speech_commands
90.03570269393055,280.1182861328125,0,269893,wki9ipj4mp,rchv5vszd2,speech_commands
89.90587471600129,553.2640991210938,9,249900,wki9ipj4mp,t8usucmnwv,speech_commands
95.00162284972411,395.4856262207031,6,249900,wki9ipj4mp,wchirkcc6b,speech_commands
94.9367088607595,331.2614440917969,3,249900,wki9ipj4mp,89e4fdz4hw,speech_commands
90.06815968841285,278.71026611328125,0,249900,wki9ipj4mp,57f55zvr2m,speech_commands
89.0295358649789,541.3742065429688,9,229907,wki9ipj4mp,vmafp9udjf,speech_commands
95.19636481661799,400.4519348144531,6,229907,wki9ipj4mp,fc23wykzem,speech_commands
95.06653683868875,329.32049560546875,3,229907,wki9ipj4mp,cdz4mtgqbr,speech_commands
90.06815968841285,276.9820861816406,0,229907,wki9ipj4mp,wphe4dx9un,speech_commands
88.80233690360274,541.4359130859375,9,209914,wki9ipj4mp,pkm2r454bb,speech_commands
95.09899383317105,392.6130676269531,6,209914,wki9ipj4mp,95i9yrf894,speech_commands
95.29373580006492,321.8756103515625,3,209914,wki9ipj4mp,62fcyr86hm,speech_commands
89.84096072703667,273.9221496582031,0,209914,wki9ipj4mp,hnyytxsze4,speech_commands
89.84096072703667,532.5709838867188,9,189921,wki9ipj4mp,q2ymai48vj,speech_commands
95.19636481661799,382.5841064453125,6,189921,wki9ipj4mp,3biuik2ta7,speech_commands
94.677052904901,313.5850830078125,3,189921,wki9ipj4mp,c8mz2ukmx6,speech_commands
89.5813047711782,273.75360107421875,0,189921,wki9ipj4mp,us6fa893w6,speech_commands
90.26290165530672,524.6145629882812,9,169928,wki9ipj4mp,y3hcgvbh72,speech_commands
95.16390782213567,367.5654296875,6,169928,wki9ipj4mp,tkysevq7dg,speech_commands
94.70950989938332,305.6949157714844,3,169928,wki9ipj4mp,4qqy5ufij6,speech_commands
88.57513794222655,267.7222595214844,0,169928,wki9ipj4mp,sygzyiqfdk,speech_commands
88.15319701395651,532.6720581054688,9,149937,wki9ipj4mp,u6ven9h9y2,speech_commands
94.80688088283024,359.2266540527344,6,149937,wki9ipj4mp,3d35g98a34,speech_commands
94.87179487179486,294.475830078125,3,149937,wki9ipj4mp,hf5pr7pxjc,speech_commands
89.71113274910743,262.6769104003906,0,149937,wki9ipj4mp,5btgdd8b85,speech_commands
87.95845504706264,516.8184204101562,9,129946,wki9ipj4mp,9u8crmgymc,speech_commands
94.57968192145407,343.89892578125,6,129946,wki9ipj4mp,d6xfdv379t,speech_commands
94.12528399870172,278.10662841796875,3,129946,wki9ipj4mp,udzq9v5wbc,speech_commands
88.96462187601428,263.60101318359375,0,129946,wki9ipj4mp,t3g29mkqub,speech_commands
87.63388510223953,496.9552001953125,9,109954,wki9ipj4mp,3sd7ijwbhj,speech_commands
93.89808503732554,316.1473693847656,6,109954,wki9ipj4mp,6f2f32yuzv,speech_commands
93.89808503732554,259.3232727050781,3,109954,wki9ipj4mp,xyx3xbj4ad,speech_commands
89.67867575462513,250.15814208984375,0,109954,wki9ipj4mp,spehje478t,speech_commands
87.69879909120415,473.7922668457031,9,89962,wki9ipj4mp,sdcmsbmzme,speech_commands
94.19019798766635,284.98846435546875,6,89962,wki9ipj4mp,h6dfre3q3s,speech_commands
93.96299902629016,237.06472778320312,3,89962,wki9ipj4mp,mxk574pkus,speech_commands
87.99091204154496,234.9398651123047,0,89962,wki9ipj4mp,sibqcetj95,speech_commands
84.93995456020772,411.97796630859375,9,69970,wki9ipj4mp,rnfyz6yhp2,speech_commands
92.04803635183382,208.25648498535156,6,69970,wki9ipj4mp,7civdwsrwt,speech_commands
93.24894514767934,184.8804473876953,3,69970,wki9ipj4mp,7fei8896up,speech_commands
88.76987990912042,203.0673370361328,0,69970,wki9ipj4mp,ccvkiigyh5,speech_commands
85.4592664719247,298.0815734863281,9,49978,wki9ipj4mp,vjszsvp3xf,speech_commands
91.72346640701072,163.13417053222656,6,49978,wki9ipj4mp,2x487xrpjz,speech_commands
91.75592340149302,158.88748168945312,3,49978,wki9ipj4mp,mrrd85ncn3,speech_commands
88.18565400843882,172.11114501953125,0,49978,wki9ipj4mp,pcsx6y62bc,speech_commands
86.07594936708861,328.491455078125,9,29986,wki9ipj4mp,pspb9qxb5p,speech_commands
88.67250892567348,271.6053466796875,6,29986,wki9ipj4mp,znwr3md5gi,speech_commands
88.67250892567348,278.8590087890625,3,29986,wki9ipj4mp,84qg8bf2kc,speech_commands
87.47160012982798,244.94898986816406,0,29986,wki9ipj4mp,iugby8ad9g,speech_commands
82.34339500162285,299.1131286621094,9,9994,wki9ipj4mp,8ut9uhg7av,speech_commands
83.6741317753976,253.2112274169922,6,9994,wki9ipj4mp,v4dpaijtuc,speech_commands
84.38818565400844,228.64332580566406,3,9994,wki9ipj4mp,vkjfw9t3j6,speech_commands
83.28464784160987,161.7287139892578,0,9994,wki9ipj4mp,6k2bvyxm8v,speech_commands
88.08828302499188,493.4823303222656,9,289889,jgi4ujm7t7,nbscxmc7x6,speech_commands
94.87179487179486,401.38409423828125,6,289889,jgi4ujm7t7,98bwdp8pmi,speech_commands
95.45602077247646,368.8274230957031,3,289889,jgi4ujm7t7,h8mwn8hwjz,speech_commands
89.67867575462513,273.90179443359375,0,289889,jgi4ujm7t7,32j2stjkc2,speech_commands
86.75754625121714,505.53411865234375,9,269896,jgi4ujm7t7,3ysk7j3pbk,speech_commands
94.0603700097371,397.0337219238281,6,269896,jgi4ujm7t7,n82qyf4efc,speech_commands
95.68321973385264,364.57513427734375,3,269896,jgi4ujm7t7,wufjde4rr8,speech_commands
89.22427783187277,271.8831787109375,0,269896,jgi4ujm7t7,3wb72txygd,speech_commands
87.27685816293412,510.4374694824219,9,249903,jgi4ujm7t7,xuaxxnjiw8,speech_commands
94.44985394352483,404.09918212890625,6,249903,jgi4ujm7t7,s2bwgcg3cm,speech_commands
95.45602077247646,371.8233642578125,3,249903,jgi4ujm7t7,pt6dnjh5fd,speech_commands
89.22427783187277,273.167724609375,0,249903,jgi4ujm7t7,6qyakeny23,speech_commands
88.67250892567348,509.3302307128906,9,229910,jgi4ujm7t7,9n69hphmqt,speech_commands
94.28756897111327,397.2484436035156,6,229910,jgi4ujm7t7,29e244tf8p,speech_commands
94.90425186627718,367.12139892578125,3,229910,jgi4ujm7t7,hmkaqcb5dw,speech_commands
89.45147679324894,272.9799499511719,0,229910,jgi4ujm7t7,67x65mvpzz,speech_commands
88.57513794222655,511.4212341308594,9,209919,jgi4ujm7t7,2fmpwubapc,speech_commands
94.3524829600779,393.4671325683594,6,209919,jgi4ujm7t7,84x3yw489j,speech_commands
95.42356377799416,359.849853515625,3,209919,jgi4ujm7t7,wbrcdcmidr,speech_commands
88.41285296981499,271.0253601074219,0,209919,jgi4ujm7t7,2qsimxccjj,speech_commands
87.21194417396948,506.1088562011719,9,189924,jgi4ujm7t7,ddk5jtpq3v,speech_commands
93.70334307043167,380.1263122558594,6,189924,jgi4ujm7t7,weqyxy4vjv,speech_commands
94.38493995456021,348.875244140625,3,189924,jgi4ujm7t7,79ea3925tx,speech_commands
88.64005193119118,266.7251892089844,0,189924,jgi4ujm7t7,jeq337b9bj,speech_commands
88.64005193119118,518.12744140625,9,169933,jgi4ujm7t7,9wwviau6kj,speech_commands
94.25511197663097,377.9013671875,6,169933,jgi4ujm7t7,wtvmq3qcbg,speech_commands
94.0603700097371,345.03277587890625,3,169933,jgi4ujm7t7,wtcmkkw47k,speech_commands
88.93216488153197,267.7972106933594,0,169933,jgi4ujm7t7,72aietfzha,speech_commands
86.59526127880558,502.67987060546875,9,149940,jgi4ujm7t7,vbhcr56238,speech_commands
93.96299902629016,368.9681396484375,6,149940,jgi4ujm7t7,i856jgne6p,speech_commands
94.51476793248945,343.235595703125,3,149940,jgi4ujm7t7,msx7g3fnvd,speech_commands
89.28919182083739,266.50994873046875,0,149940,jgi4ujm7t7,hzrvmpfkgk,speech_commands
88.44530996429731,503.0865783691406,9,129947,jgi4ujm7t7,34h9pyy4g8,speech_commands
93.57351509250243,345.8299865722656,6,129947,jgi4ujm7t7,84dnrbvcf3,speech_commands
93.7682570593963,324.7444763183594,3,129947,jgi4ujm7t7,v7pkpg9wij,speech_commands
88.7374229146381,257.325439453125,0,129947,jgi4ujm7t7,dhk4iep86y,speech_commands
87.8286270691334,516.623046875,9,109955,jgi4ujm7t7,2kk2tdni5w,speech_commands
94.44985394352483,316.33148193359375,6,109955,jgi4ujm7t7,amwfiews48,speech_commands
94.677052904901,303.38482666015625,3,109955,jgi4ujm7t7,3y7rf66qke,speech_commands
89.0295358649789,253.54058837890625,0,109955,jgi4ujm7t7,6j4nne7vmj,speech_commands
88.7049659201558,484.45263671875,9,89962,jgi4ujm7t7,ra34gnhkjd,speech_commands
92.89191820837391,290.8077087402344,6,89962,jgi4ujm7t7,ijxemixzh4,speech_commands
93.7682570593963,284.014404296875,3,89962,jgi4ujm7t7,xtxrf3vpwz,speech_commands
87.76371308016878,249.21055603027344,0,89962,jgi4ujm7t7,gbt7s9g8uq,speech_commands
85.81629341123012,479.1932067871094,9,69968,jgi4ujm7t7,fp2gck3nix,speech_commands
92.76209023044466,256.46319580078125,6,69968,jgi4ujm7t7,4nrha3vhjd,speech_commands
92.95683219733853,243.08346557617188,3,69968,jgi4ujm7t7,j8gpsx7t3g,speech_commands
88.28302499188575,234.91970825195312,0,69968,jgi4ujm7t7,nzv6nhu2zh,speech_commands
84.42064264849076,378.1937561035156,9,49978,jgi4ujm7t7,nrqgifch5q,speech_commands
91.91820837390458,226.65985107421875,6,49978,jgi4ujm7t7,7hjdwiz7au,speech_commands
92.34014930217462,207.14268493652344,3,49978,jgi4ujm7t7,jbeirn655e,speech_commands
87.79617007465109,221.80502319335938,0,49978,jgi4ujm7t7,xj844xb563,speech_commands
85.62155144433625,371.7862854003906,9,29986,jgi4ujm7t7,2jk37u9wdt,speech_commands
89.45147679324894,303.8105773925781,6,29986,jgi4ujm7t7,td4g9aaefg,speech_commands
90.13307367737747,295.6507873535156,3,29986,jgi4ujm7t7,hx9k6bui53,speech_commands
88.31548198636806,238.22340393066406,0,29986,jgi4ujm7t7,cfz2835scg,speech_commands
81.43459915611815,290.1811828613281,9,9994,jgi4ujm7t7,3xvg4esp39,speech_commands
84.16098669263226,252.41583251953125,6,9994,jgi4ujm7t7,hjxist2u52,speech_commands
83.15481986368061,225.5732421875,3,9994,jgi4ujm7t7,636zzgymmk,speech_commands
82.86270691333982,157.37911987304688,0,9994,jgi4ujm7t7,rzctzvtegh,speech_commands
89.0295358649789,441.2080993652344,9,289882,mtdw7ahbic,azwvrcc85b,speech_commands
95.09899383317105,393.62249755859375,6,289882,mtdw7ahbic,tprf8xdcnd,speech_commands
95.2612788055826,352.4637451171875,3,289882,mtdw7ahbic,q5id6yfih9,speech_commands
89.28919182083739,269.36090087890625,0,289882,mtdw7ahbic,4kqi4jhpfv,speech_commands
88.80233690360274,438.533203125,9,269888,mtdw7ahbic,aqdnrbvuf9,speech_commands
95.06653683868875,398.0898132324219,6,269888,mtdw7ahbic,mx44i6e3ab,speech_commands
95.39110678351184,349.0812683105469,3,269888,mtdw7ahbic,9iaaaua3su,speech_commands
89.48393378773125,270.7541198730469,0,269888,mtdw7ahbic,iajfqik4br,speech_commands
89.93833171048361,450.3780822753906,9,249899,mtdw7ahbic,zcus56ic2j,speech_commands
94.90425186627718,397.98675537109375,6,249899,mtdw7ahbic,a9itvi7tsk,speech_commands
94.80688088283024,349.6426696777344,3,249899,mtdw7ahbic,jhfet7vee9,speech_commands
89.25673482635507,268.8971252441406,0,249899,mtdw7ahbic,wnefq7bfxh,speech_commands
89.84096072703667,441.97454833984375,9,229905,mtdw7ahbic,ednpddeb4z,speech_commands
94.90425186627718,390.8955993652344,6,229905,mtdw7ahbic,jsjkawe55y,speech_commands
94.70950989938332,335.9031982421875,3,229905,mtdw7ahbic,uniap76m2f,speech_commands
88.64005193119118,264.3163146972656,0,229905,mtdw7ahbic,2344vvnnz8,speech_commands
89.87341772151899,443.9780578613281,9,209914,mtdw7ahbic,k9f97wcyxg,speech_commands
95.19636481661799,399.38555908203125,6,209914,mtdw7ahbic,aqdt39bg5b,speech_commands
94.87179487179486,339.3191223144531,3,209914,mtdw7ahbic,bjc3nyfgdv,speech_commands
87.95845504706264,265.5399169921875,0,209914,mtdw7ahbic,7ir3ydwjqu,speech_commands
89.77604673807205,443.5762023925781,9,189923,mtdw7ahbic,biqe4yewfb,speech_commands
95.09899383317105,387.5720520019531,6,189923,mtdw7ahbic,934azgknpz,speech_commands
93.99545602077247,320.900634765625,3,189923,mtdw7ahbic,i3a8rabdxj,speech_commands
88.76987990912042,263.0198059082031,0,189923,mtdw7ahbic,3tfic3dkqz,speech_commands
89.6137617656605,432.42376708984375,9,169930,mtdw7ahbic,di3niwuane,speech_commands
94.48231093800715,382.021728515625,6,169930,mtdw7ahbic,sptbwddz28,speech_commands
94.51476793248945,323.5373229980469,3,169930,mtdw7ahbic,3vw33vepk9,speech_commands
88.51022395326193,255.92726135253906,0,169930,mtdw7ahbic,y3dsf53rbm,speech_commands
89.19182083739045,434.5739440917969,9,149937,mtdw7ahbic,5cqj82suia,speech_commands
94.25511197663097,370.0060729980469,6,149937,mtdw7ahbic,d6yeg257fu,speech_commands
94.77442388834794,309.94647216796875,3,149937,mtdw7ahbic,4vw4cvm6vi,speech_commands
88.28302499188575,247.78001403808594,0,149937,mtdw7ahbic,en42ctn2tr,speech_commands
88.28302499188575,427.1260986328125,9,129945,mtdw7ahbic,ceq6r8jk25,speech_commands
93.89808503732554,361.8363342285156,6,129945,mtdw7ahbic,xbbrg9innv,speech_commands
94.02791301525478,299.05224609375,3,129945,mtdw7ahbic,dduvjzhjsy,speech_commands
88.60759493670885,249.4381103515625,0,129945,mtdw7ahbic,c3qbhkuxxf,speech_commands
88.7049659201558,406.5731506347656,9,109951,mtdw7ahbic,p8asfycwde,speech_commands
94.61213891593638,337.5126037597656,6,109951,mtdw7ahbic,eesz3rqr42,speech_commands
94.09282700421942,277.8389892578125,3,109951,mtdw7ahbic,dsbbukc8sx,speech_commands
87.92599805258034,245.8804931640625,0,109951,mtdw7ahbic,38jinu9uxn,speech_commands
88.25056799740344,383.32440185546875,9,89961,mtdw7ahbic,y4bhvj8833,speech_commands
94.02791301525478,314.8244323730469,6,89961,mtdw7ahbic,etprpk8cnr,speech_commands
93.37877312560857,257.7008056640625,3,89961,mtdw7ahbic,ygqvvyvsu7,speech_commands
88.41285296981499,234.30999755859375,0,89961,mtdw7ahbic,72nsrnvmh9,speech_commands
86.23823433950017,344.0928039550781,9,69969,mtdw7ahbic,8abpq6agd2,speech_commands
92.82700421940928,269.9759521484375,6,69969,mtdw7ahbic,tgcgenkesf,speech_commands
92.76209023044466,227.04019165039062,3,69969,mtdw7ahbic,ttrwrqqdhg,speech_commands
87.30931515741642,227.14955139160156,0,69969,mtdw7ahbic,kqz9iqbt5r,speech_commands
85.7513794222655,277.8946533203125,9,49976,mtdw7ahbic,icqehue6mt,speech_commands
92.11295034079843,240.19418334960938,6,49976,mtdw7ahbic,ku7ipw59fx,speech_commands
91.43135345666991,191.29470825195312,3,49976,mtdw7ahbic,hnvm3fy83b,speech_commands
86.30314832846479,212.8357696533203,0,49976,mtdw7ahbic,dunsxeg9vx,speech_commands
86.98474521259331,322.89910888671875,9,29984,mtdw7ahbic,evivbshbkv,speech_commands
89.5813047711782,291.796142578125,6,29984,mtdw7ahbic,dw58pd7mdi,speech_commands
89.41901979876663,274.8997497558594,3,29984,mtdw7ahbic,4j2cbjdkdw,speech_commands
86.01103537812399,233.99916076660156,0,29984,mtdw7ahbic,4aykeyvpdc,speech_commands
81.46705615060046,283.07366943359375,9,9995,mtdw7ahbic,r8v9gx33w7,speech_commands
82.60305095748134,247.31175231933594,6,9995,mtdw7ahbic,kszdbxz2jd,speech_commands
82.99253489126906,223.196044921875,3,9995,mtdw7ahbic,hcndfbb8bt,speech_commands
83.34956183057449,156.81182861328125,0,9995,mtdw7ahbic,bexe8ujf8m,speech_commands


==> figures/csv/summary-timit.csv <==
score,effective_rank,layer_idx,step,hubert_id,task_id,downstream
80.23819327354431,561.239501953125,9,289886,ixpctsygwg,utmqrg8vqv,timit
83.07668566703796,435.42437744140625,6,289886,ixpctsygwg,ac9b9e5ztx,timit
80.09409308433533,352.19647216796875,3,289886,ixpctsygwg,fvifb6u7kg,timit
71.15848660469055,283.2718811035156,0,289886,ixpctsygwg,ychk9tgq8e,timit
80.36492466926575,558.9930419921875,9,269894,ixpctsygwg,r3fq4c379x,timit
83.04196000099182,439.83013916015625,6,269894,ixpctsygwg,x3gjcztg47,timit
79.92222309112549,356.1549072265625,3,269894,ixpctsygwg,2bmnvsa4j3,timit
71.11855745315552,282.5855712890625,0,269894,ixpctsygwg,6m2n3tu3s2,timit
80.0489604473114,556.9080200195312,9,249901,ixpctsygwg,yjbgqdd7b7,timit
82.89265632629395,437.57611083984375,6,249901,ixpctsygwg,u5kuq3c6cq,timit
79.70694899559021,352.6668395996094,3,249901,ixpctsygwg,ij45ak8ezu,timit
71.00918292999268,282.6641540527344,0,249901,ixpctsygwg,f6r2a6txuf,timit
79.98472452163696,552.1364135742188,9,229909,ixpctsygwg,vdfn4kucsk,timit
82.81800746917725,441.015625,6,229909,ixpctsygwg,rgty5mv9if,timit
79.5628547668457,360.9084167480469,3,229909,ixpctsygwg,47jwjqq7c6,timit
70.97793221473694,278.08062744140625,0,229909,ixpctsygwg,9kggisai4x,timit
79.65834140777588,544.2283325195312,9,209915,ixpctsygwg,7ssniy2eyx,timit
82.53502249717712,436.1452331542969,6,209915,ixpctsygwg,hgrtz6a55j,timit
79.34237122535706,352.6338806152344,3,209915,ixpctsygwg,2z92vs39ax,timit
70.9258496761322,278.7131652832031,0,209915,ixpctsygwg,kg7sx2ef9t,timit
79.83368635177612,533.5050659179688,9,189924,ixpctsygwg,wjyzrg66xw,timit
82.37704038619995,423.261962890625,6,189924,ixpctsygwg,nccpu5jxah,timit
79.08543348312378,339.3924255371094,3,189924,ixpctsygwg,btzaqt3qps,timit
70.64634561538696,275.7936096191406,0,189924,ixpctsygwg,f7yw7cubsm,timit
79.4604241847992,520.3004760742188,9,169933,ixpctsygwg,bhxsq4wdqc,timit
82.48294591903687,411.95477294921875,6,169933,ixpctsygwg,y2pecieq5y,timit
78.8128674030304,331.1180419921875,3,169933,ixpctsygwg,d6tche9v5y,timit
70.53697109222412,270.60760498046875,0,169933,ixpctsygwg,j8ixecfwzq,timit
79.48994040489197,493.60211181640625,9,149940,ixpctsygwg,dsbtkftf6r,timit
82.07669854164124,395.2558288574219,6,149940,ixpctsygwg,pghcm3t4nf,timit
78.52641344070435,320.6094055175781,3,149940,ixpctsygwg,2466tdxry6,timit
70.70537209510803,266.175048828125,0,149940,ixpctsygwg,qx8zde8fta,timit
78.8666844367981,473.74798583984375,9,129947,ixpctsygwg,v5u3fyiivv,timit
81.91177248954773,382.8385009765625,6,129947,ixpctsygwg,hsf9m9rfz9,timit
78.02642583847046,327.7210998535156,3,129947,ixpctsygwg,rcvgabvju6,timit
70.54044008255005,265.2965393066406,0,129947,ixpctsygwg,f46uney728,timit
78.76078486442566,433.6672668457031,9,109954,ixpctsygwg,drbqs8tsdq,timit
81.60622119903564,337.3859558105469,6,109954,ixpctsygwg,v4wnmuu2zk,timit
77.64101028442383,307.2419128417969,3,109954,ixpctsygwg,fqexv3y73y,timit
70.51439881324768,250.33724975585938,0,109954,ixpctsygwg,yndxrjsfhi,timit
78.96390557289124,368.1142578125,9,89961,ixpctsygwg,k2vk67xb87,timit
81.27462863922119,308.2629699707031,6,89961,ixpctsygwg,7qndkish8t,timit
76.77471041679382,285.0576171875,3,89961,ixpctsygwg,vm6dhjurtw,timit
70.28350234031677,240.37818908691406,0,89961,ixpctsygwg,hqk3udd4c7,timit
77.88753509521484,292.3896179199219,9,69970,ixpctsygwg,zy9t39zcft,timit
80.6965172290802,247.25645446777344,6,69970,ixpctsygwg,kugwpsbiqc,timit
76.93963646888733,252.9676971435547,3,69970,ixpctsygwg,pywd242bkx,timit
70.2574610710144,194.5151824951172,0,69970,ixpctsygwg,g7qjn2ce5p,timit
77.74170637130737,200.13824462890625,9,49978,ixpctsygwg,knwds7fzaf,timit
78.9326548576355,171.49696350097656,6,49978,ixpctsygwg,wtxn92dk9z,timit
74.92925524711609,213.60195922851562,3,49978,ixpctsygwg,96nsuvwxwx,timit
69.5855975151062,170.6583709716797,0,49978,ixpctsygwg,3sftk3nbfi,timit
73.52476716041565,229.35964965820312,9,29986,ixpctsygwg,vecb7sxufh,timit
73.46053123474121,267.5062255859375,6,29986,ixpctsygwg,6p3txumrgm,timit
71.78521156311035,296.6551208496094,3,29986,ixpctsygwg,h53t7m2h9m,timit
68.89463663101196,237.2012176513672,0,29986,ixpctsygwg,d6q4ydjjwi,timit
63.269734382629395,290.98455810546875,9,9994,ixpctsygwg,n6xs32suxd,timit
63.858264684677124,270.9633483886719,6,9994,ixpctsygwg,vzidixdnef,timit
63.91034722328186,232.09625244140625,3,9994,ixpctsygwg,2up49zvua2,timit
63.420772552490234,163.3801727294922,0,9994,ixpctsygwg,y3nk7nysf6,timit
79.22779321670532,608.375244140625,9,289882,dss324ci2y,g456tbq8im,timit
83.22251439094543,468.8193664550781,6,289882,dss324ci2y,aacqhuqh64,timit
79.89271283149719,368.5568542480469,3,289882,dss324ci2y,rerauamru6,timit
70.96057534217834,273.2688293457031,0,289882,dss324ci2y,fmq7ufe78m,timit
79.20348644256592,608.4169921875,9,269891,dss324ci2y,irj9qgwpj9,timit
83.06453227996826,474.26446533203125,6,269891,dss324ci2y,j3puvxrrec,timit
79.5958399772644,368.06072998046875,3,269891,dss324ci2y,waifpkat7t,timit
70.81648111343384,272.2660217285156,0,269891,dss324ci2y,kngkyada4h,timit
78.89272570610046,609.3638305664062,9,249898,dss324ci2y,yi6fpkvftd,timit
83.0923080444336,472.2069396972656,6,249898,dss324ci2y,9civxvmz9h,timit
79.65313196182251,365.0460205078125,3,249898,dss324ci2y,3ht7uaygfu,timit
70.75571417808533,269.8285827636719,0,249898,dss324ci2y,dbtzk6rqf3,timit
78.54724526405334,603.8815307617188,9,229907,dss324ci2y,dxgtrvczak,timit
82.86314606666565,473.7210998535156,6,229907,dss324ci2y,k5em4nmyzq,timit
79.4517457485199,363.5419006347656,3,229907,dss324ci2y,a2xdcydbkk,timit
70.6949532032013,261.8798522949219,0,229907,dss324ci2y,er9xf3tvib,timit
78.4083604812622,598.938720703125,9,209915,dss324ci2y,d4sw7jiayx,timit
82.684326171875,468.308837890625,6,209915,dss324ci2y,n42tbdmz5a,timit
79.03681993484497,357.4745178222656,3,209915,dss324ci2y,ph9tfy3dfv,timit
70.68800926208496,262.0981140136719,0,209915,dss324ci2y,9v4bffmgqu,timit
78.78161668777466,592.4685668945312,9,189923,dss324ci2y,vrvquitewr,timit
82.59925842285156,464.1422424316406,6,189923,dss324ci2y,gf7ix3if4v,timit
79.04029488563538,342.4059753417969,3,189923,dss324ci2y,9vc5uz2hv6,timit
70.60815095901489,258.0679931640625,0,189923,dss324ci2y,4tsa6igxcq,timit
77.6913583278656,581.6719970703125,9,169931,dss324ci2y,zfwbk4k725,timit
82.17565417289734,446.4178466796875,6,169931,dss324ci2y,rk2nj366nc,timit
78.30767035484314,332.6482238769531,3,169931,dss324ci2y,ymycpbt64p,timit
70.47446966171265,251.5705108642578,0,169931,dss324ci2y,agrgingy9q,timit
78.09239625930786,575.2062377929688,9,149940,dss324ci2y,93rd4vhvsr,timit
82.44995474815369,439.7770690917969,6,149940,dss324ci2y,e8qybmz39x,timit
78.27468514442444,323.2352600097656,3,149940,dss324ci2y,zrpb4e94i9,timit
70.49356698989868,246.6314239501953,0,149940,dss324ci2y,4zv45vn3tv,timit
76.82158350944519,555.9584350585938,9,129949,dss324ci2y,d4dv9vx22k,timit
82.26246237754822,423.5849914550781,6,129949,dss324ci2y,8p3f8fxdqi,timit
78.10975313186646,300.84722900390625,3,129949,dss324ci2y,3ds498qcbk,timit
70.23836374282837,241.941650390625,0,129949,dss324ci2y,dwf6dns8hr,timit
77.34587788581848,539.6962890625,9,109956,dss324ci2y,jej7rqng5e,timit
81.9135069847107,417.70013427734375,6,109956,dss324ci2y,yedjnc9iiu,timit
77.79899835586548,288.7713317871094,3,109956,dss324ci2y,p4xi4wchyt,timit
70.52481770515442,233.6944122314453,0,109956,dss324ci2y,qd2fptrbzb,timit
76.68616771697998,507.6015319824219,9,89965,dss324ci2y,by6eyycihh,timit
81.36317133903503,373.8229675292969,6,89965,dss324ci2y,njeyekhpi8,timit
70.2036440372467,217.29452514648438,0,89965,dss324ci2y,j3f9x8sqpd,timit
76.06812119483948,437.359375,9,69972,dss324ci2y,xndgkdsttz,timit
80.7468593120575,317.9879455566406,6,69972,dss324ci2y,xuykrqapd5,timit
76.07680559158325,235.60142517089844,3,69972,dss324ci2y,6t2xadnvpr,timit
69.97795104980469,180.7036590576172,0,69972,dss324ci2y,sg4a8zbt5c,timit
76.15666389465332,321.27313232421875,9,49980,dss324ci2y,kfhav2tc84,timit
79.63576912879944,235.95501708984375,6,49980,dss324ci2y,tjjahw3m8q,timit
74.87543821334839,185.55059814453125,3,49980,dss324ci2y,e8tmgu6pmy,timit
69.85989809036255,166.01412963867188,0,49980,dss324ci2y,gt8hqsvgff,timit
73.79385828971863,280.1483459472656,9,29988,dss324ci2y,i4eeabgx4p,timit
74.53863620758057,278.39385986328125,6,29988,dss324ci2y,tjqvwsdjzb,timit
71.56646847724915,270.60052490234375,3,29988,dss324ci2y,p2aheaufip,timit
68.77831816673279,227.5149688720703,0,29988,dss324ci2y,g9b4k339z9,timit
63.46591114997864,287.4790344238281,9,9995,dss324ci2y,r74y8cw2an,timit
64.16902542114258,265.13262939453125,6,9995,dss324ci2y,n2zsi6hj3w,timit
64.1516625881195,228.75869750976562,3,9995,dss324ci2y,82gi9ebiey,timit
63.2818877696991,163.84475708007812,0,9995,dss324ci2y,3utf2uyjpz,timit
79.18438911437988,594.5858154296875,9,289882,tfh7q44cu5,6gq3hvw3v7,timit
83.01939368247986,440.69232177734375,6,289882,tfh7q44cu5,2hamhw8n5j,timit
79.39618825912476,360.1722412109375,3,289882,tfh7q44cu5,hrgtzdyncr,timit
70.54391503334045,264.5741882324219,0,289882,tfh7q44cu5,p5nmzu3wgp,timit
79.03681993484497,597.0274047851562,9,269889,tfh7q44cu5,p6n9ypmazc,timit
82.6339840888977,442.35870361328125,6,269889,tfh7q44cu5,whqhvkises,timit
79.11147475242615,358.1414489746094,3,269889,tfh7q44cu5,fra65r87et,timit
70.56995630264282,263.06610107421875,0,269889,tfh7q44cu5,fypfzvwr3h,timit
78.82675528526306,591.5508422851562,9,249897,tfh7q44cu5,8ic49hwbha,timit
82.61141180992126,446.75048828125,6,249897,tfh7q44cu5,ggrz6t8yty,timit
78.9812684059143,352.5943603515625,3,249897,tfh7q44cu5,b7ycbwr4kw,timit
70.32864093780518,260.8957214355469,0,249897,tfh7q44cu5,2nqmcymeyp,timit
78.8580060005188,588.6531982421875,9,229905,tfh7q44cu5,5jcwsmqaf9,timit
82.6305091381073,440.2489318847656,6,229905,tfh7q44cu5,fga3uqqmmj,timit
78.90835404396057,359.5910339355469,3,229905,tfh7q44cu5,sxsa7233yy,timit
70.42586207389832,256.59027099609375,0,229905,tfh7q44cu5,ta354awa5s,timit
78.45523357391357,582.2997436523438,9,209913,tfh7q44cu5,j4yte2zxzv,timit
82.24336504936218,441.87615966796875,6,209913,tfh7q44cu5,7494semvfe,timit
78.30419540405273,346.9112854003906,3,209913,tfh7q44cu5,ym4a7t5buq,timit
70.55606842041016,257.1217041015625,0,209913,tfh7q44cu5,9ysv48y9r8,timit
77.88580060005188,580.4193725585938,9,189921,tfh7q44cu5,z677yahjx7,timit
82.0367693901062,429.78082275390625,6,189921,tfh7q44cu5,h2dek6ag3x,timit
78.40662598609924,332.3891296386719,3,189921,tfh7q44cu5,jpqiez6pgh,timit
70.27308344841003,255.10581970214844,0,189921,tfh7q44cu5,kyxff58uwi,timit
77.59413719177246,569.1830444335938,9,169929,tfh7q44cu5,4xet79iht4,timit
82.0697546005249,415.80828857421875,6,169929,tfh7q44cu5,232ehggg3d,timit
78.34065556526184,326.9624938964844,3,169929,tfh7q44cu5,bjp6tav8f4,timit
70.36162614822388,247.9642791748047,0,169929,tfh7q44cu5,hhqzg7i68e,timit
78.2642662525177,550.98388671875,9,149938,tfh7q44cu5,2e2bs5fhb6,timit
81.70344233512878,411.60821533203125,6,149938,tfh7q44cu5,puuq4fw43k,timit
77.91184186935425,323.48150634765625,3,149938,tfh7q44cu5,6gmgx8tcqq,timit
70.16891837120056,244.4927215576172,0,149938,tfh7q44cu5,mqid873xtr,timit
77.30421423912048,534.1668701171875,9,129946,tfh7q44cu5,c3qfik3mts,timit
81.76073431968689,389.9007873535156,6,129946,tfh7q44cu5,gaifur4hxu,timit
77.85281538963318,314.3697509765625,3,129946,tfh7q44cu5,i2q2phddih,timit
69.98142600059509,237.40399169921875,0,129946,tfh7q44cu5,zck43pb8wf,timit
76.49866938591003,499.52081298828125,9,109954,tfh7q44cu5,p2967iw9gs,timit
81.56976699829102,355.4642028808594,6,109954,tfh7q44cu5,j79ycu585c,timit
77.70698666572571,294.86572265625,3,109954,tfh7q44cu5,7p6wdgxf8k,timit
70.22274136543274,234.19215393066406,0,109954,tfh7q44cu5,7v2wpc6mwi,timit
77.23129987716675,448.5635986328125,9,89961,tfh7q44cu5,rkep4gyq92,timit
81.2694251537323,328.7208557128906,6,89961,tfh7q44cu5,6mdcuum2c9,timit
77.16012001037598,275.9913330078125,3,89961,tfh7q44cu5,9d8yscgure,timit
70.28350234031677,218.38385009765625,0,89961,tfh7q44cu5,27myvc3zrp,timit
76.33374333381653,371.4345703125,9,69969,tfh7q44cu5,exp5x94swi,timit
80.37013411521912,277.6907958984375,6,69969,tfh7q44cu5,tdxspj769v,timit
75.83375573158264,241.52334594726562,3,69969,tfh7q44cu5,2zfupmtxr8,timit
69.96927261352539,187.62307739257812,0,69969,tfh7q44cu5,76d9r4djnu,timit
75.71396231651306,274.23150634765625,9,49978,tfh7q44cu5,53t5qnnfie,timit
79.69306111335754,200.97454833984375,6,49978,tfh7q44cu5,casy9vjz3i,timit
74.48134422302246,206.16860961914062,3,49978,tfh7q44cu5,stmhc6tdw7,timit
70.03350853919983,174.5382080078125,0,49978,tfh7q44cu5,bd5f3hur78,timit
73.4119176864624,308.595947265625,9,29985,tfh7q44cu5,hkziqcwv4a,timit
74.48134422302246,303.62811279296875,6,29985,tfh7q44cu5,begyn4kgkz,timit
71.93451523780823,293.7508850097656,3,29985,tfh7q44cu5,m2eshsu3ms,timit
68.77310872077942,236.3896026611328,0,29985,tfh7q44cu5,uwehzywa7w,timit
62.94856071472168,283.61962890625,9,9995,tfh7q44cu5,bp2uign43p,timit
63.84958624839783,260.80950927734375,6,9995,tfh7q44cu5,hmkyupkyfu,timit
63.97111415863037,228.99258422851562,3,9995,tfh7q44cu5,ru8unwuryy,timit
63.24716806411743,160.10105895996094,0,9995,tfh7q44cu5,rk9en2n2n8,timit
77.6045560836792,592.2282104492188,9,289883,hes2g9f3yn,a2v6vtw6yk,timit
82.97946453094482,449.85223388671875,6,289883,hes2g9f3yn,ptf9xc3wd7,timit
80.53506016731262,330.95562744140625,3,289883,hes2g9f3yn,9tq4efts2u,timit
71.37376070022583,287.0220947265625,0,289883,hes2g9f3yn,d8keehvp3i,timit
77.28858590126038,589.5130004882812,9,269891,hes2g9f3yn,ujysqy2pbr,timit
82.89092183113098,451.3334655761719,6,269891,hes2g9f3yn,z4u9f76djd,timit
80.22429943084717,327.14044189453125,3,269891,hes2g9f3yn,rpzxxqzusx,timit
71.22619152069092,285.733154296875,0,269891,hes2g9f3yn,h4kgt9zzks,timit
77.6045560836792,590.6573486328125,9,249899,hes2g9f3yn,7wwvm4yj7d,timit
82.94473886489868,454.9010925292969,6,249899,hes2g9f3yn,ecjhyn6hg9,timit
80.2104115486145,326.0188903808594,3,249899,hes2g9f3yn,gpc72j34rf,timit
71.14459872245789,279.4580078125,0,249899,hes2g9f3yn,ja7dexfwki,timit
77.41358876228333,586.1558227539062,9,229906,hes2g9f3yn,afmcdcjha2,timit
82.68085718154907,456.521484375,6,229906,hes2g9f3yn,2wcm5y7z4h,timit
80.26770353317261,321.94927978515625,3,229906,hes2g9f3yn,bqskngruan,timit
70.8598792552948,281.73162841796875,0,229906,hes2g9f3yn,n75i48b664,timit
77.17227339744568,575.6919555664062,9,209913,hes2g9f3yn,fjvr59aaba,timit
82.50203728675842,448.505859375,6,209913,hes2g9f3yn,s7dusy9cdc,timit
80.024653673172,315.51422119140625,3,209913,hes2g9f3yn,fnbjtb9ptj,timit
70.85641026496887,275.6412353515625,0,209913,hes2g9f3yn,bx2qy7q9ck,timit
77.51080989837646,569.7467651367188,9,189921,hes2g9f3yn,a2aztgzism,timit
82.5194001197815,456.5164794921875,6,189921,hes2g9f3yn,9ss2cujciq,timit
79.47084307670593,305.82757568359375,3,189921,hes2g9f3yn,ptdhfdekwa,timit
70.88592052459717,275.03125,0,189921,hes2g9f3yn,xt6txndakz,timit
82.24509954452515,428.4753112792969,6,169929,hes2g9f3yn,b7aach6rgu,timit
79.34237122535706,289.7785339355469,3,169929,hes2g9f3yn,3bpdjxudk3,timit
70.58210968971252,267.1549072265625,0,169929,hes2g9f3yn,pwfc9x62k6,timit
76.3597846031189,541.4730834960938,9,149937,hes2g9f3yn,mcbkyhizq8,timit
81.93954825401306,429.337158203125,6,149937,hes2g9f3yn,4vnf8n5a47,timit
79.17917966842651,285.7450256347656,3,149937,hes2g9f3yn,iz42u8e8yf,timit
70.45363783836365,265.1399841308594,0,149937,hes2g9f3yn,virsyrp9e5,timit
76.67227983474731,529.83154296875,9,129944,hes2g9f3yn,bhi3ch9esi,timit
82.0610761642456,414.5533447265625,6,129944,hes2g9f3yn,gzmrk59niz,timit
78.96043658256531,279.9545593261719,3,129944,hes2g9f3yn,s3mcj247pq,timit
70.1376736164093,257.8424072265625,0,129944,hes2g9f3yn,8w2eh7sc6p,timit
75.99520683288574,507.5248107910156,9,109953,hes2g9f3yn,qsbuefaj79,timit
82.29023814201355,373.11883544921875,6,109953,hes2g9f3yn,yj333ceejh,timit
78.43266725540161,253.34239196777344,3,109953,hes2g9f3yn,ta9asjdr6b,timit
70.53349614143372,249.21102905273438,0,109953,hes2g9f3yn,cn4hjgjxte,timit
76.10110640525818,462.3836669921875,9,89961,hes2g9f3yn,sgzzkc6pmv,timit
81.49858713150024,337.65875244140625,6,89961,hes2g9f3yn,csqs3b6izy,timit
78.03162932395935,228.74713134765625,3,89961,hes2g9f3yn,nsi6ywr7xt,timit
70.19670009613037,238.44625854492188,0,89961,hes2g9f3yn,d25vwp3qrd,timit
76.07680559158325,390.41241455078125,9,69969,hes2g9f3yn,xzi7neufa4,timit
81.18088245391846,282.0284118652344,6,69969,hes2g9f3yn,jjuchu8irw,timit
77.19483971595764,196.2434539794922,3,69969,hes2g9f3yn,sv3e8e9n3k,timit
70.24183869361877,213.18304443359375,0,69969,hes2g9f3yn,knrubiqfcj,timit
75.49347877502441,295.9050598144531,9,49976,hes2g9f3yn,ay8termw2i,timit
79.94305491447449,228.09732055664062,6,49976,hes2g9f3yn,hpsjetp23b,timit
75.84937810897827,178.57113647460938,3,49976,hes2g9f3yn,kqhwdpfyiv,timit
70.01788020133972,209.5943145751953,0,49976,hes2g9f3yn,ye27caqmiv,timit
73.74698519706726,298.4853820800781,9,29985,hes2g9f3yn,mnzymbu2tg,timit
75.56118965148926,268.8871154785156,6,29985,hes2g9f3yn,f4tiwqaxk3,timit
72.63588905334473,262.5208740234375,3,29985,hes2g9f3yn,898hhz3bwa,timit
63.323551416397095,298.9396057128906,9,9994,hes2g9f3yn,4yf6asfkbz,timit
64.12562131881714,261.6080322265625,6,9994,hes2g9f3yn,yh6xb62enx,timit
64.20374512672424,230.62060546875,3,9994,hes2g9f3yn,evui6buz2x,timit
63.58049511909485,153.9154052734375,0,9994,hes2g9f3yn,t47crss8xt,timit
78.07155847549438,595.37109375,9,289882,2zcqrmsesr,cuyuwmgj26,timit
83.44820141792297,454.1217346191406,6,289882,2zcqrmsesr,8mwcaan99c,timit
80.86838722229004,359.2098693847656,3,289882,2zcqrmsesr,dxzbg4zv4y,timit
71.41368985176086,286.0445251464844,0,289882,2zcqrmsesr,89b56muqkf,timit
77.90663242340088,596.990966796875,9,269891,2zcqrmsesr,uf9rk5vya6,timit
83.158278465271,455.682861328125,6,269891,2zcqrmsesr,8anm5vsb5h,timit
80.80589175224304,359.00457763671875,3,269891,2zcqrmsesr,iy24dhpqgj,timit
71.33904099464417,287.3345947265625,0,269891,2zcqrmsesr,yngw7drcym,timit
77.83892750740051,598.060546875,9,249899,2zcqrmsesr,gzdxbtxmtp,timit
83.1669569015503,460.36602783203125,6,249899,2zcqrmsesr,ur23vqt68g,timit
80.60276508331299,362.6811828613281,3,249899,2zcqrmsesr,runhp4edfr,timit
71.33035659790039,286.1700439453125,0,249899,2zcqrmsesr,6q9v3keskw,timit
77.32157707214355,586.3297119140625,9,229907,2zcqrmsesr,8bddfjh6fp,timit
83.09751749038696,458.8509826660156,6,229907,2zcqrmsesr,f8is9qw5pe,timit
80.57152032852173,359.6467590332031,3,229907,2zcqrmsesr,9524ktn47k,timit
71.2140440940857,285.2334289550781,0,229907,2zcqrmsesr,w24hpb8kms,timit
77.54899859428406,583.8995971679688,9,209917,2zcqrmsesr,bsmq2tztx5,timit
83.07321071624756,456.6220703125,6,209917,2zcqrmsesr,sznj7kcxm6,timit
80.31284213066101,355.1412658691406,3,209917,2zcqrmsesr,3hfvrxgjx6,timit
71.19147181510925,276.3471374511719,0,209917,2zcqrmsesr,vvx52ve9fx,timit
77.24518775939941,582.330810546875,9,189924,2zcqrmsesr,errk59jks5,timit
82.6391875743866,451.132080078125,6,189924,2zcqrmsesr,3ttyc4xcyi,timit
70.94494700431824,275.78070068359375,0,189924,2zcqrmsesr,yvh664s3us,timit
76.54033899307251,572.41650390625,9,169933,2zcqrmsesr,x5sxe65nhw,timit
82.29023814201355,442.0500183105469,6,169933,2zcqrmsesr,n9cxjvuj4v,timit
79.83194589614868,340.8340148925781,3,169933,2zcqrmsesr,au8c29vsq8,timit
70.91370224952698,272.0852355957031,0,169933,2zcqrmsesr,nckvrjdzn6,timit
76.91707015037537,561.2841796875,9,149940,2zcqrmsesr,t4q447ueyd,timit
82.38224983215332,439.0079345703125,6,149940,2zcqrmsesr,3i2uj56ppy,timit
79.62014675140381,337.9080810546875,3,149940,2zcqrmsesr,33uc9bfktt,timit
70.78696489334106,267.86590576171875,0,149940,2zcqrmsesr,juxraugy3g,timit
76.47610306739807,547.2691040039062,9,129949,2zcqrmsesr,e4tfbmxq9h,timit
82.11142420768738,425.6898193359375,6,129949,2zcqrmsesr,hs8kn39szi,timit
79.4552206993103,313.8046569824219,3,129949,2zcqrmsesr,jwb42zhyt2,timit
70.82168459892273,266.1247863769531,0,129949,2zcqrmsesr,gae9pj3e3z,timit
75.8025050163269,530.2991943359375,9,109956,2zcqrmsesr,yt4kwiqmfy,timit
81.78330063819885,411.57818603515625,6,109956,2zcqrmsesr,b83vrqn4sa,timit
79.03161644935608,307.2968444824219,3,109956,2zcqrmsesr,m75yrhsvvd,timit
70.52828669548035,254.93313598632812,0,109956,2zcqrmsesr,z7cgymxvad,timit
76.2191653251648,490.4133605957031,9,89964,2zcqrmsesr,ke9bmsqfdm,timit
81.4343512058258,373.3743896484375,6,89964,2zcqrmsesr,q785h4s94b,timit
78.12885046005249,283.1804504394531,3,89964,2zcqrmsesr,4k7sgmgra5,timit
70.45363783836365,251.8350372314453,0,89964,2zcqrmsesr,mjitakyp2h,timit
74.22093152999878,426.216064453125,9,69970,2zcqrmsesr,8fg8nr92ar,timit
80.55936694145203,330.478271484375,6,69970,2zcqrmsesr,gehwigtcb3,timit
77.65490412712097,250.9689178466797,3,69970,2zcqrmsesr,mukhps55d8,timit
70.59773206710815,234.83021545410156,0,69970,2zcqrmsesr,z4mytp8uqb,timit
74.90147948265076,362.0292663574219,9,49978,2zcqrmsesr,xeg4qsuumb,timit
79.6618103981018,293.812255859375,6,49978,2zcqrmsesr,zadrbre2sh,timit
76.71568393707275,216.9809112548828,3,49978,2zcqrmsesr,y5rk9mkau8,timit
70.24009823799133,209.83151245117188,0,49978,2zcqrmsesr,fj6ykzu5xk,timit
72.87720441818237,342.74493408203125,9,29985,2zcqrmsesr,vrynutcfai,timit
75.14105439186096,315.3085021972656,6,29985,2zcqrmsesr,yh8mz773cg,timit
72.92234301567078,285.7470703125,3,29985,2zcqrmsesr,s3eerwzvww,timit
69.12032961845398,239.6389923095703,0,29985,2zcqrmsesr,9dpen4zjmz,timit
62.6134991645813,293.4051208496094,9,9995,2zcqrmsesr,6b9zbgcdi7,timit
63.71243596076965,265.0586853027344,6,9995,2zcqrmsesr,dfmqy4unsm,timit
63.43292593955994,235.35867309570312,3,9995,2zcqrmsesr,48d4pxa2av,timit
62.99196481704712,158.82740783691406,0,9995,2zcqrmsesr,jb5mmzsuzq,timit
80.31631112098694,479.970947265625,9,289883,xhvfnw96q5,qyqyexyhgf,timit
83.50896835327148,426.63677978515625,6,289883,xhvfnw96q5,sgwfpjnahz,timit
81.21734261512756,371.0817565917969,3,289883,xhvfnw96q5,jtyfrcr3q9,timit
71.22098803520203,286.0799865722656,0,289883,xhvfnw96q5,udv5eam97f,timit
80.53853511810303,483.6600036621094,9,269891,xhvfnw96q5,es7uheaz9h,timit
83.52632522583008,435.33343505859375,6,269891,xhvfnw96q5,qbme2jmzdv,timit
81.2659502029419,374.156982421875,3,269891,xhvfnw96q5,tiacrhx4pi,timit
71.2678611278534,285.6635437011719,0,269891,xhvfnw96q5,6qzt4yhncc,timit
80.03159761428833,484.0997619628906,9,249899,xhvfnw96q5,zyefib4ac7,timit
83.23813676834106,441.8525390625,6,249899,xhvfnw96q5,dgttgurh8f,timit
81.08192682266235,373.907470703125,3,249899,xhvfnw96q5,x66tvzmhdv,timit
79.90312576293945,480.8497009277344,9,229905,xhvfnw96q5,3gg7vprxdf,timit
83.08709859848022,438.4217529296875,6,229905,xhvfnw96q5,q8t3iivmcx,timit
80.92567920684814,363.00506591796875,3,229905,xhvfnw96q5,8idggz6d2y,timit
71.04737758636475,277.1921691894531,0,229905,xhvfnw96q5,g5r2r7j4b6,timit
79.71389293670654,470.15606689453125,9,209914,xhvfnw96q5,9ivdtxhjzs,timit
82.98814296722412,436.8133239746094,6,209914,xhvfnw96q5,3phjf4qzv9,timit
80.88921904563904,364.3064880371094,3,209914,xhvfnw96q5,kjyjahyq7t,timit
71.05779647827148,273.98187255859375,0,209914,xhvfnw96q5,r9449k8pbu,timit
79.09411191940308,467.515869140625,9,189922,xhvfnw96q5,agus2tirzz,timit
82.93258547782898,436.11798095703125,6,189922,xhvfnw96q5,ic35q642r5,timit
80.57325482368469,362.0411682128906,3,189922,xhvfnw96q5,5ntdbeymf8,timit
70.59252262115479,272.9644775390625,0,189922,xhvfnw96q5,w78bqijuy8,timit
78.88404726982117,458.2912292480469,9,169930,xhvfnw96q5,b4fdz4bfd9,timit
82.59925842285156,429.5095520019531,6,169930,xhvfnw96q5,dmprsdqpaw,timit
80.30068874359131,350.86016845703125,3,169930,xhvfnw96q5,rnwvjxey7p,timit
70.58036923408508,268.5931701660156,0,169930,xhvfnw96q5,cijegtjvd5,timit
78.3094048500061,451.2816162109375,9,149939,xhvfnw96q5,ixtpyjkp23,timit
82.61488676071167,417.4170227050781,6,149939,xhvfnw96q5,wunzaza57h,timit
80.08368015289307,338.745849609375,3,149939,xhvfnw96q5,dwcdy28mnn,timit
70.53002715110779,257.93377685546875,0,149939,xhvfnw96q5,2qy3wwemwf,timit
78.19308638572693,434.5447082519531,9,129946,xhvfnw96q5,d255pgidnt,timit
82.23294615745544,403.5792541503906,6,129946,xhvfnw96q5,7gmmuycwdb,timit
79.60625886917114,325.2626953125,3,129946,xhvfnw96q5,wnir7m845t,timit
70.71405053138733,258.0980224609375,0,129946,xhvfnw96q5,q7dgdy5ejj,timit
78.1982958316803,403.210693359375,9,109953,xhvfnw96q5,gjhy4iqegw,timit
81.95691108703613,371.8689270019531,6,109953,xhvfnw96q5,vg2z7se7cy,timit
79.49514985084534,311.7320861816406,3,109953,xhvfnw96q5,jiu8mkdiqp,timit
70.47100067138672,248.50437927246094,0,109953,xhvfnw96q5,89qz3f8v35,timit
78.12190651893616,369.7767639160156,9,89961,xhvfnw96q5,dhcs7sr58i,timit
81.60448670387268,334.0231018066406,6,89961,xhvfnw96q5,6j3hzifwap,timit
79.06980514526367,276.3601989746094,3,89961,xhvfnw96q5,y6srmwyz3r,timit
70.38072347640991,242.04965209960938,0,89961,xhvfnw96q5,85hwbbqrwm,timit
77.5628924369812,322.1234130859375,9,69969,xhvfnw96q5,kgkrn9g8nb,timit
81.03678822517395,286.1709899902344,6,69969,xhvfnw96q5,zvweqpxnqm,timit
77.78857946395874,245.98568725585938,3,69969,xhvfnw96q5,mjmihj6ccr,timit
70.33385038375854,226.8426971435547,0,69969,xhvfnw96q5,w8c4z3yjuk,timit
76.58026814460754,265.45611572265625,9,49977,xhvfnw96q5,t4q9xmgcc6,timit
79.509037733078,218.44769287109375,6,49977,xhvfnw96q5,avjmjn5gdu,timit
76.02124810218811,191.7880859375,3,49977,xhvfnw96q5,h4u9jvzg4j,timit
69.91371512413025,194.8057098388672,0,49977,xhvfnw96q5,td6vjkwjqt,timit
73.60983490943909,287.053466796875,9,29985,xhvfnw96q5,t8qk9jqfgs,timit
75.3042459487915,292.18084716796875,6,29985,xhvfnw96q5,tq97nu8kqa,timit
71.93798422813416,282.97027587890625,3,29985,xhvfnw96q5,hgzwcvfuxk,timit
69.11685466766357,235.10595703125,0,29985,xhvfnw96q5,idj5nedvj4,timit
62.714189291000366,281.095703125,9,9995,xhvfnw96q5,swxnrdfpbt,timit
63.63778114318848,255.7103729248047,6,9995,xhvfnw96q5,4yqp2kawsv,timit
63.41730356216431,229.56272888183594,3,9995,xhvfnw96q5,4jdfj4brnv,timit
63.2402241230011,148.2685089111328,0,9995,xhvfnw96q5,ntmg9824wx,timit
73.44664335250854,554.4689331054688,9,289885,wki9ipj4mp,ynw76x2iyd,timit
82.50203728675842,394.79168701171875,6,289885,wki9ipj4mp,7brmkex6ed,timit
81.12185597419739,333.6345520019531,3,289885,wki9ipj4mp,bkbfu25v7h,timit
71.54910564422607,282.9144287109375,0,289885,wki9ipj4mp,nyiv8mkm2m,timit
72.97095656394958,554.3819580078125,9,269893,wki9ipj4mp,bnz57wdstn,timit
82.4864149093628,394.1587219238281,6,269893,wki9ipj4mp,ydsxxdttqz,timit
80.87533116340637,336.5148010253906,3,269893,wki9ipj4mp,bugfsatx2j,timit
71.71229720115662,280.1182861328125,0,269893,wki9ipj4mp,f2s947ivcm,timit
73.57337474822998,553.2640991210938,9,249900,wki9ipj4mp,z9st9rwyb7,timit
82.60794281959534,395.4852600097656,6,249900,wki9ipj4mp,eg4f6uqs28,timit
80.82324862480164,331.2614440917969,3,249900,wki9ipj4mp,2htw3u8qqk,timit
71.36334180831909,278.71038818359375,0,249900,wki9ipj4mp,ydvhtfpjpq,timit
73.62719178199768,541.3742065429688,9,229907,wki9ipj4mp,8tps646dhx,timit
82.52460956573486,400.4525146484375,6,229907,wki9ipj4mp,try75ag6gf,timit
80.70172667503357,329.32049560546875,3,229907,wki9ipj4mp,uwhkufuqdb,timit
71.31646871566772,276.9820861816406,0,229907,wki9ipj4mp,8427ics9qd,timit
73.2556700706482,541.4364624023438,9,209914,wki9ipj4mp,kkn5rjuspz,timit
82.40655660629272,392.6128845214844,6,209914,wki9ipj4mp,ctxcrv7ymv,timit
80.29895424842834,321.8756103515625,3,209914,wki9ipj4mp,2iiqtgnfm4,timit
71.3129997253418,273.9221496582031,0,209914,wki9ipj4mp,9s9m537gyd,timit
73.63413572311401,532.5709838867188,9,189921,wki9ipj4mp,36n4d2wufy,timit
82.26246237754822,382.583740234375,6,189921,wki9ipj4mp,axdbjb42hc,timit
79.84063029289246,313.5850830078125,3,189921,wki9ipj4mp,hzcs52rss7,timit
71.2800145149231,273.75360107421875,0,189921,wki9ipj4mp,fswxvzgncj,timit
73.57858419418335,524.6148071289062,9,169928,wki9ipj4mp,dsnktx8g4m,timit
82.25377798080444,367.5657958984375,6,169928,wki9ipj4mp,fr4267hnbp,timit
79.80590462684631,305.69476318359375,3,169928,wki9ipj4mp,utjyaspt5t,timit
70.68106532096863,267.7222595214844,0,169928,wki9ipj4mp,wf7tjmxmyv,timit
73.19664359092712,532.6720581054688,9,149937,wki9ipj4mp,4vz3nm8543,timit
82.09579586982727,359.22650146484375,6,149937,wki9ipj4mp,n9kp44m8gk,timit
79.34410572052002,294.4756774902344,3,149937,wki9ipj4mp,6idn6e8wvb,timit
73.79732728004456,516.8186645507812,9,129946,wki9ipj4mp,4xuz95cckw,timit
81.859689950943,343.8990783691406,6,129946,wki9ipj4mp,gmruq9xcgn,timit
79.40313816070557,278.10662841796875,3,129946,wki9ipj4mp,4xz2rkbpg4,timit
70.52134275436401,263.60089111328125,0,129946,wki9ipj4mp,bmhcbqhqrj,timit
74.34072494506836,496.9554443359375,9,109954,wki9ipj4mp,4ypvy9iu36,timit
81.67566657066345,316.14752197265625,6,109954,wki9ipj4mp,zptmx85h8u,timit
78.7920355796814,259.3232727050781,3,109954,wki9ipj4mp,d49yixzwhx,timit
70.67759037017822,250.15802001953125,0,109954,wki9ipj4mp,af3yfkkguj,timit
74.88238215446472,473.79205322265625,9,89962,wki9ipj4mp,vh8wgatmjs,timit
81.70691728591919,284.98846435546875,6,89962,wki9ipj4mp,t4bw38uqhg,timit
78.12885046005249,237.06451416015625,3,89962,wki9ipj4mp,h5gj7jh4fy,timit
70.37030458450317,234.9398651123047,0,89962,wki9ipj4mp,xumfwwgc3n,timit
73.35115671157837,411.97796630859375,9,69970,wki9ipj4mp,yq35a7g976,timit
80.44304847717285,208.25637817382812,6,69970,wki9ipj4mp,qm3txqhhi4,timit
77.13754773139954,184.8804473876953,3,69970,wki9ipj4mp,f3jzka4ee6,timit
70.38245797157288,203.0673370361328,0,69970,wki9ipj4mp,zsgqf57jvx,timit
74.43273663520813,298.0815734863281,9,49978,wki9ipj4mp,rug6dtw4jn,timit
79.59757447242737,163.13424682617188,6,49978,wki9ipj4mp,xsa9yn8usz,timit
75.56465864181519,158.88755798339844,3,49978,wki9ipj4mp,e6vx7thiaz,timit
69.81823444366455,172.11122131347656,0,49978,wki9ipj4mp,273w2hm6f9,timit
71.38417959213257,328.4916076660156,9,29986,wki9ipj4mp,95nqjpg98r,timit
73.9188551902771,271.605224609375,6,29986,wki9ipj4mp,85x57e26jg,timit
71.02133631706238,278.8590087890625,3,29986,wki9ipj4mp,7wr4vn3x3j,timit
69.07519102096558,244.94876098632812,0,29986,wki9ipj4mp,4zjnnw7t4h,timit
62.24544644355774,299.1131286621094,9,9994,wki9ipj4mp,hjpqhvyri4,timit
63.64473104476929,253.2111053466797,6,9994,wki9ipj4mp,eas5t9snae,timit
63.84958624839783,228.64332580566406,3,9994,wki9ipj4mp,i8awaedwvn,timit
63.512784242630005,161.72879028320312,0,9994,wki9ipj4mp,yrpm9fnc7y,timit
70.72793841362,493.48187255859375,9,289889,jgi4ujm7t7,yebvky44y3,timit
80.55762648582458,401.38409423828125,6,289889,jgi4ujm7t7,ndc8683bv5,timit
80.99338412284851,368.8276062011719,3,289889,jgi4ujm7t7,myfvapy3hv,timit
71.3129997253418,273.90179443359375,0,289889,jgi4ujm7t7,bx3c8938bm,timit
70.88245153427124,505.53411865234375,9,269896,jgi4ujm7t7,83fjutt7wb,timit
80.7711660861969,397.0337219238281,6,269896,jgi4ujm7t7,pkm42kr5ah,timit
81.07671737670898,364.574951171875,3,269896,jgi4ujm7t7,apgrcadsw5,timit
71.22619152069092,271.8831787109375,0,269896,jgi4ujm7t7,e27mk6mha9,timit
71.62202000617981,510.4374694824219,9,249903,jgi4ujm7t7,wc7zpyxqif,timit
81.30066990852356,404.0987854003906,6,249903,jgi4ujm7t7,wmm63j2cw2,timit
80.96387386322021,371.8235168457031,3,249903,jgi4ujm7t7,f9ce9zvk5w,timit
71.14286422729492,273.1676025390625,0,249903,jgi4ujm7t7,5us7mzxepz,timit
70.49530148506165,509.3302307128906,9,229910,jgi4ujm7t7,mxwq8h7vpq,timit
80.72776794433594,397.2482604980469,6,229910,jgi4ujm7t7,mrrwnuw7cz,timit
80.92046976089478,367.12158203125,3,229910,jgi4ujm7t7,qdw7nzi7u4,timit
71.17237448692322,272.9800720214844,0,229910,jgi4ujm7t7,eyqs6zb7sf,timit
71.10119462013245,511.4212341308594,9,209919,jgi4ujm7t7,t3p559uvyb,timit
80.90484738349915,393.4671325683594,6,209919,jgi4ujm7t7,6b83vrtkqb,timit
80.7711660861969,359.8495178222656,3,209919,jgi4ujm7t7,s78e2fgc7f,timit
70.79911828041077,271.0255126953125,0,209919,jgi4ujm7t7,6njf6fqnhu,timit
70.18454670906067,506.1088562011719,9,189924,jgi4ujm7t7,a4kdgfr8ee,timit
80.41874170303345,380.1263122558594,6,189924,jgi4ujm7t7,hc2gzx328i,timit
80.42742609977722,348.8755798339844,3,189924,jgi4ujm7t7,4riw8rji2f,timit
70.82342505455017,266.7251892089844,0,189924,jgi4ujm7t7,gxszrjk79c,timit
70.49009799957275,518.12744140625,9,169933,jgi4ujm7t7,is5yix6zhg,timit
80.79720735549927,377.9013671875,6,169933,jgi4ujm7t7,rmr4fyrwww,timit
80.07499575614929,345.03277587890625,3,169933,jgi4ujm7t7,uyinwvm9wp,timit
70.82862854003906,267.7973327636719,0,169933,jgi4ujm7t7,rjs637x8qe,timit
71.98833227157593,502.67987060546875,9,149940,jgi4ujm7t7,myehfr9ez9,timit
81.42566680908203,368.9681396484375,6,149940,jgi4ujm7t7,repyb4cj7b,timit
80.28159141540527,343.235595703125,3,149940,jgi4ujm7t7,c8mfn58328,timit
70.6741213798523,266.51007080078125,0,149940,jgi4ujm7t7,eqwg9ptvma,timit
70.9709882736206,503.0865783691406,9,129947,jgi4ujm7t7,8ew5zued6u,timit
81.06803894042969,345.8298034667969,6,129947,jgi4ujm7t7,q6ink76gij,timit
79.96041774749756,324.7444763183594,3,129947,jgi4ujm7t7,9ps8vgdxpf,timit
70.60988545417786,257.3255615234375,0,129947,jgi4ujm7t7,4gcib8g9i4,timit
71.4779257774353,516.623046875,9,109955,jgi4ujm7t7,rr4ta4uqms,timit
81.00727200508118,316.3316345214844,6,109955,jgi4ujm7t7,h6iyw65zuk,timit
79.92916703224182,303.3845520019531,3,109955,jgi4ujm7t7,me7wvgybfy,timit
70.6203043460846,253.54058837890625,0,109955,jgi4ujm7t7,8da2siqx5c,timit
71.16716504096985,484.45263671875,9,89962,jgi4ujm7t7,9a7dfsm2as,timit
80.63401579856873,290.8077087402344,6,89962,jgi4ujm7t7,kawt32975s,timit
79.43264842033386,284.014404296875,3,89962,jgi4ujm7t7,n35ya96tf4,timit
70.53870558738708,249.21055603027344,0,89962,jgi4ujm7t7,qya7cdtr89,timit
72.74526357650757,479.1934509277344,9,69968,jgi4ujm7t7,cncfig6ms3,timit
80.77637553215027,256.46295166015625,6,69968,jgi4ujm7t7,cr2tfmrf6e,timit
78.77640724182129,243.08334350585938,3,69968,jgi4ujm7t7,8wnk55xjd7,timit
70.43627500534058,234.91970825195312,0,69968,jgi4ujm7t7,ipirppyuh2,timit
73.882395029068,378.1937561035156,9,49978,jgi4ujm7t7,p86s4um8q3,timit
79.76770997047424,226.65985107421875,6,49978,jgi4ujm7t7,d5vp8vubzq,timit
77.95524597167969,207.14268493652344,3,49978,jgi4ujm7t7,ax39epag38,timit
70.2453076839447,221.80491638183594,0,49978,jgi4ujm7t7,n4swzegrar,timit
72.67234921455383,371.7862854003906,9,29986,jgi4ujm7t7,6sx743vx3i,timit
75.09591579437256,303.8105773925781,6,29986,jgi4ujm7t7,7vyiqvxw2z,timit
73.02303910255432,295.650634765625,3,29986,jgi4ujm7t7,n2nw7aspee,timit
68.63595843315125,238.22317504882812,0,29986,jgi4ujm7t7,qwkhxn6ias,timit
62.25239038467407,290.1811828613281,9,9994,jgi4ujm7t7,2h3q95pvhp,timit
63.59785199165344,252.41595458984375,6,9994,jgi4ujm7t7,56968jsjff,timit
63.60306143760681,225.5732421875,3,9994,jgi4ujm7t7,pn8jsgxx9m,timit
63.274943828582764,157.37904357910156,0,9994,jgi4ujm7t7,p25fah7h8j,timit
75.41015148162842,441.2080993652344,9,289882,mtdw7ahbic,86v2trvfcv,timit
83.66000652313232,393.62249755859375,6,289882,mtdw7ahbic,2p28eu3rgh,timit
80.77811002731323,352.4635925292969,3,289882,mtdw7ahbic,vwkb862gcr,timit
71.15675210952759,269.36090087890625,0,289882,mtdw7ahbic,krwqjb6d7t,timit
76.24520659446716,438.533203125,9,269888,mtdw7ahbic,fv3yiqu3xc,timit
83.45515131950378,398.0902099609375,6,269888,mtdw7ahbic,wy9tc59gbz,timit
80.52117228507996,349.0812683105469,3,269888,mtdw7ahbic,3tqd78tqj7,timit
71.12029194831848,270.75396728515625,0,269888,mtdw7ahbic,6xfehhhdwa,timit
76.75387859344482,450.37744140625,9,249899,mtdw7ahbic,2a49rjkvzb,timit
83.44646692276001,397.98675537109375,6,249899,mtdw7ahbic,2759dd4pqe,timit
80.49860000610352,349.642822265625,3,249899,mtdw7ahbic,zx4sdxnyf3,timit
71.13765478134155,268.8970031738281,0,249899,mtdw7ahbic,992d9azb9m,timit
76.03340148925781,441.97454833984375,9,229905,mtdw7ahbic,e2wphfnntb,timit
83.25376510620117,390.8954162597656,6,229905,mtdw7ahbic,adzpwtgezx,timit
80.2763819694519,335.9031982421875,3,229905,mtdw7ahbic,4xgzwkex5g,timit
70.96057534217834,264.3165588378906,0,229905,mtdw7ahbic,mpqefhewd9,timit
75.80771446228027,443.97784423828125,9,209914,mtdw7ahbic,g7gcasim9k,timit
82.97946453094482,399.38555908203125,6,209914,mtdw7ahbic,x5m6quhhkq,timit
80.38923144340515,339.3191223144531,3,209914,mtdw7ahbic,j32n445ax9,timit
70.93626856803894,265.53955078125,0,209914,mtdw7ahbic,5w7zddgrab,timit
75.93444585800171,443.57598876953125,9,189923,mtdw7ahbic,wu6chj3feq,timit
82.81279802322388,387.572265625,6,189923,mtdw7ahbic,r2zv4a7h2d,timit
79.9256980419159,320.900634765625,3,189923,mtdw7ahbic,zreipaebu2,timit
70.71751952171326,263.0198059082031,0,189923,mtdw7ahbic,yjkvgq2awk,timit
75.28862357139587,432.42376708984375,9,169930,mtdw7ahbic,2y3pmk9r8y,timit
82.57148265838623,382.02154541015625,6,169930,mtdw7ahbic,h32zawc3z3,timit
79.5177161693573,323.53717041015625,3,169930,mtdw7ahbic,xdtyhjy5k5,timit
70.68974375724792,255.92726135253906,0,169930,mtdw7ahbic,m7yd8avd7k,timit
75.2052903175354,434.57415771484375,9,149937,mtdw7ahbic,msg2ktukev,timit
82.37357139587402,370.0058898925781,6,149937,mtdw7ahbic,gm8hq3zkwh,timit
79.57674264907837,309.94647216796875,3,149937,mtdw7ahbic,vvsn5z9imi,timit
70.79043984413147,247.78001403808594,0,149937,mtdw7ahbic,qnmvma67am,timit
75.28167963027954,427.1263122558594,9,129945,mtdw7ahbic,m2i92hhpui,timit
82.06628561019897,361.8363342285156,6,129945,mtdw7ahbic,xu6mtsa5t3,timit
79.13925051689148,299.05224609375,3,129945,mtdw7ahbic,abj5rvybrf,timit
70.14114260673523,249.4381103515625,0,129945,mtdw7ahbic,43y5757uim,timit
74.73481297492981,406.5729675292969,9,109951,mtdw7ahbic,7kjcmqmb49,timit
81.59059882164001,337.5126037597656,6,109951,mtdw7ahbic,nj7qq56i5u,timit
78.99515628814697,277.8389892578125,3,109951,mtdw7ahbic,vedqswkss4,timit
70.29739022254944,245.880615234375,0,109951,mtdw7ahbic,8dht46f48h,timit
75.69660544395447,383.32440185546875,9,89961,mtdw7ahbic,x3wbkhfwrg,timit
81.74684643745422,314.8247375488281,6,89961,mtdw7ahbic,fjpu6nu8s6,timit
78.54898571968079,257.7008056640625,3,89961,mtdw7ahbic,hwpfenctsu,timit
70.20537853240967,234.3101043701172,0,89961,mtdw7ahbic,b5wvfysk7b,timit
75.12543201446533,344.0926513671875,9,69969,mtdw7ahbic,e9ahpmurz8,timit
81.10275864601135,269.9759521484375,6,69969,mtdw7ahbic,yv5xfpsr48,timit
77.75559425354004,227.04019165039062,3,69969,mtdw7ahbic,j4kkhq8qri,timit
70.27482390403748,227.14976501464844,0,69969,mtdw7ahbic,9tfr447vha,timit
74.71571564674377,277.8946533203125,9,49976,mtdw7ahbic,9k82xnaa7p,timit
79.67396378517151,240.19418334960938,6,49976,mtdw7ahbic,exgdy2j7vf,timit
76.87540054321289,191.29461669921875,3,49976,mtdw7ahbic,acv3cf2arg,timit
69.77309584617615,212.8357696533203,0,49976,mtdw7ahbic,2am22dcyyq,timit
74.21225309371948,322.8992614746094,9,29984,mtdw7ahbic,s6kvxs78is,timit
72.6567268371582,274.8997497558594,3,29984,mtdw7ahbic,snumwg3a6t,timit
68.59429478645325,233.99916076660156,0,29984,mtdw7ahbic,wjjzb6vuk4,timit
62.427735328674316,283.07379150390625,9,9995,mtdw7ahbic,n9psvztwqz,timit
63.67424130439758,247.31185913085938,6,9995,mtdw7ahbic,gz6vjsf3up,timit
63.512784242630005,223.196044921875,3,9995,mtdw7ahbic,452ac9e4d5,timit
62.988489866256714,156.81190490722656,0,9995,mtdw7ahbic,sfif9amf44,timit


==> figures2/summary-all-legend-2cols.2.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures2/summary-all-legend-2cols.2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{195.48001099bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23449968)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures2/summary-all-legend-2cols.2.pdf}}%
    \put(0.21485573,0.14855738){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures2/summary-all-legend-2cols.2.pdf}}%
    \put(0.21485573,0.06162395){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures2/summary-all-legend-2cols.2.pdf}}%
    \put(0.69871274,0.14855738){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures2/summary-all-legend-2cols.2.pdf}}%
    \put(0.69871274,0.06162395){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 9\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures2/summary-ks-steps_rank.v3.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures2/summary-ks-steps_rank.v3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.35891724bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8869989)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.14039611,0.07143935){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.37367133,0.07143935){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.63767314,0.07143935){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.90167494,0.07143935){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300k\end{tabular}}}}%
    \put(0.51006988,0.02513609){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Step\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.06269077,0.19090359){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.06269077,0.31031948){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.06269077,0.42973539){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}400\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.06269077,0.5491513){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}500\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.06269077,0.66856721){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}600\end{tabular}}}}%
    \put(0.04483806,0.37543639){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Rank\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.26727612,0.82554573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.26727612,0.76752796){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.59017558,0.82554573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figures2/summary-ks-steps_rank.v3.pdf}}%
    \put(0.59017558,0.76752796){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 9\end{tabular}}}}%
  \end{picture}%
\endgroup%

